No Provisioned Concurrency: Fast RDMA-codesigned Remote Fork for Serverless Computing

Serverless platforms essentially face a tradeoff between container startup time and provisioned concurrency (i.e., cached instances), which is further exaggerated by the frequent need for remote container initialization. This paper presents MITOSIS, an operating system primitive that provides fast remote fork, which exploits a deep codesign of the OS kernel with RDMA. By leveraging the fast remote read capability of RDMA and partial state transfer across serverless containers, MITOSIS bridges the performance gap between local and remote container initialization. MITOSIS is the first to fork over 10,000 new containers from one instance across multiple machines within a second, while allowing the new containers to efficiently transfer the pre-materialized states of the forked one. We have implemented MITOSIS on Linux and integrated it with FN, a popular serverless platform. Under load spikes in real-world serverless workloads, MITOSIS reduces the function tail latency by 89% with orders of magnitude lower memory usage. For serverless workflow that requires state transfer, MITOSIS improves its execution time by 86%.

==> data-new/loadspike/criu-local/latency.txt <==
1025.498368
866.346752
1449.549056
987.97824
1034.283008
1057.304064
962.231552
1276.664576
1005.801216
1022.410752
848.011008
859.689728
1038.095616
944.428544
937.492224
955.412224
829.564928
1161.4208
886.608896
1018.819584
1257.790208
890.324224
1356.077824
1028.224512
900.970752
947.237376
854.362112
1262.92992
1059.953408
1017.94176
1330.608384
1159.79648
1111.922688
1127.568384
1065.451776
1316.156672
1051.95136
1182.670592
1036.841472
1063.972608
1074.897408
1003.184896
1358.288128
1138.781952
1048.029696
1165.237248
1036.79872
1387.93216
1264.588032
957.199104
1200.24448
854.0352
1217.6832
1137.1776
1062.94784
1152.84992
1114.5856
1298.065664
1132.071168
1049.199872
1015.326976
812.343808
1333.680384
1107.609088
927.996672
1035.424768
1014.12992
1361.501696
1127.610624
1057.657856
919.24736
1134.275328
1407.298816
1122.360064
1061.01888
999.321344
1059.305984
1295.346176
1132.782592
1063.90272
1319.985408
1210.894848
1447.265024
963.604736
1037.51168
1094.63808
1233.558528
1357.764608
1183.781888
916.70144
962.956288
1025.453824
1304.137728
1318.86976
997.923584
1106.70848
1031.053824
1513.332992
1135.083776
1008.540928
1054.16089
1099.780864
1373.619968
1096.235776
886.186496
990.943744
1047.291136
1219.969024
1155.982336
1202.978816
979.086592
1092.97536
1496.14464
1125.83296
888.031488
1138.529024
1044.512256
1456.452864
1123.878144
1050.940416
891.517184
1200.032
1347.834368
1146.831104
980.999424
1066.284288
1044.454144
1416.535552
1310.243072
1045.578496
1325.92256
1127.064576
1425.64992
899.147264
1131.845376
926.714112
1026.803712
1340.996864
1282.621696
1063.102976
1317.37088
1040.284416
1217.556224
1132.03072
1157.688576
1320.214528
1036.194048
1401.984512
1152.470784
1064.702976
1181.353984
891.375616
1129.742336
1279.60704
1067.214336
1189.431808
1138.164992
1236.566272
1210.430208
1104.630784
1308.960512
1044.90112
1313.063936
1014.959872
1209.881344
1067.61216
1217.627392
1218.69824
1115.132928
1149.631744
1226.94656
1260.445952
1406.556928
1310.235136
1250.419712
895.217152
1036.084224
1009.998848
1102.888192
1125.54368
1361.848832
1017.00224
1061.792256
1339.179008
1110.78912
1194.139136
1171.813376
1073.517824
1273.416704
1144.978688
1293.980672
921.85856
1457.813504
1075.573248
1221.437184
1248.091136
1051.83488
1343.329536
1164.603648
863.65056
1354.65216
1207.698176
1357.684992
981.979136
1060.972288
820.78208
853.862656
1313.149696
1312.105728
1156.665088
1134.397184
950.097664
1205.739008
1225.08288
1105.268224
1260.212224
1193.94176
1301.158144
1087.931648
1155.142912
1296.391936
1004.997888
1313.437184
1130.30528
1241.419008
1294.844928
1109.069056
1237.77536
1122.728192
1233.859072
1266.135808
1043.113728
1218.257664
1158.716928
1105.084416
1166.184064
1227.283712
1220.183552
1139.599616
1218.70592
846.64192
828.64256
1482.931968
755.622912
901.660672
1099.81312
1031.58912
918.44096
1034.276864
1900.838912
2240.801792
979.600896
2029.592832
1204.496128
775.35616
1076.46208
1004.233984
788.811776
1059.744512
1446.13888
858.629632
924.806144
1964.114944
993.826304
971.731456
1252.5184
923.358976
1303.71456
1009.787648
1129.956096
1163.166976
803.888384
878.100224
979.54816
1019.558656
878.213888
739.530496
860.365824
1395.931392
878.874368
839.78752
1845.563904
1275.348224
1004.38912
846.638336
1070.257152
956.803328
1339.135744
877.126912
1073.965568
865.911296
1480.606976
1083.327232
786.177024
1011.625472
1031.51104
1938.724096
967.451648
986.130176
886.970368
896.403456
1949.635072
1080.604672
839.53024
1927.858176
2130.012416
889.811712
1238.64704
1093.417472
2108.691968
1281.631744
1973.555968
1120.310784
1073.867008
984.767488
1537.127168
1048.193792
2124.615424
961.515776
865.868032
1031.536896
946.953984
1297.07904
1069.964032
999.37792
926.988288
1579.990528
1973.10336
1079.606272
1236.444672
1483.153152
1118.595584
1273.867008
1898.07488
983.315456
991.206656
1085.864448
1280.716544
1596.164864
1441.998848
1493.3248
1413.394176
46124.722944
948.785152
1163.015936
1532.752128
1263.287296
2073.102592
1430.451456
1442.800896
1915.937536
2089.896704
1553.838592
1612.678144
1187.88864
60767.132928
2367.80032
1663.79392
1168.619776
1377.59616
922.05824
1161.358336
1733.9072
1423.912704
1405.577216
1389.764352
1893.114624
1894.97984
1218.175232
2047.291392
1410.633984
2341.223936
1621.113856
1416.77696
1715.479808
881.781248
1117.367552
1264.01792
2083.288832
2312.260096
2290.089216
1542.031872
2032.690176
1303.876096
1510.268928
2002.812416
1377.760256
1372.836864
1107.996672
1394.999808
907.564288
1935.780096
1087.252224
1592.80768
1118.478592
1266.19904
1453.37472
1538.071552
934.420992
1122.151168
1469.513728
1236.913408
1450.518784
2336.503808
1487.929088
1076.27008
1478.332416
1883.578624
1253.585152
1600.70656
1115.405824
979.415296
1076.427264
1104.864
846.472448
1051.053312
1116.689408
1085.0432
1161.52704
1667.821568
2090.204672
1270.587648
1339.49568
1324.2368
2019.222784
45835.682816
2326.0992
1176.7936
1215.0528
1396.495104
1293.747712
949.566208
1502.555136
1597.539584
1873.388032
1150.38848
1021.824512
1868.316928
1554.225152
1305.475328
1126.676224
1729.60512
1679.872256
1519.705088
1620.42112
1390.626304
1251.691008
1172.816384
1922.267392
1923.135488
1404.530176
1255.9232
2092.632064
1477.649408
1378.383872
1330.392576
1585.575936
1080.3328
1218.60736
1133.89952
1594.23872
1726.835968
1894.17856
1121.187584
1443.465984
1026.14656
1188.84864
1833.792512
1508.235264
1170.01856
1274.548992
1385.62944
924.563456
1374.174976
1362.008832
1409.463296
1531.271424
1463.129856
1749.513472
2374.747904
1218.56384
1675.066624
1525.172992
1520.69248
1353.426176
1357.888256
1384.083456
1151.919616
1690.79936
1921.006848
1694.541056
1389.687296
1247.322624
2052.348928
1933.302272
2125.910016
1461.78048
1679.670784
2212.781056
1419.280128
1307.586048
1943.675904
2110.143744
1873.259776
2008.349696
1303.652864
1940.78592
1449.94048
2103.095808
1231.354624
1446.204928
1532.44672
1279.606016
1780.521472
45830.113792
1272.011264
1701.352448
1967.014656
1404.719104
1445.622272
2075.216896
1563.68384
1947.07072
1698.099968
2089.102848
45998.94528
2144.04096
1973.701888
1919.895552
1710.983168
2085.31584
2167.662848
2175.925504
1824.499456
1804.119296
1878.221568
1638.27072
1793.632
2119.440896
992.090368
2073.805312
1751.354112
2042.230272
1865.981184
1844.32512
1695.944704
1385.896448
1980.922624
45768.260608
1743.64928
1913.43488
1888.20736
1323.320576
1231.22944
1053.671168
1208.996864
1366.898944
45697.120512
2059.126528
1533.942528
1744.832
978.722304
1660.017408
1881.809664
1022.603264
1300.901632
1862.870016
2092.764416
2040.681728
1538.601728
2280.49152
1923.732224
1096.098304
2137.380096
1872.21376
1614.211072
2072.97664
1915.717632
1078.015232
1604.756736
1759.225088
1295.99744
1546.899712
1404.17408
2402.490112
2136.358144
1886.007552
1787.262976
1849.549312
2043.308032
2003.55712
1258.406912
1479.378176
2074.840832
1726.937344
1644.6784
1692.435712
1775.270912
1701.191936
1512.238123
1324.845312
1875.070208
1675.424512
1883.492352
2297.441792
1743.174656
1745.323264
1472.550912
1504.636672
1648.725248
1388.882944
1675.530752
1755.548672
1676.871936
1675.652096
1667.804928
1354.231552
1252.495104
1616.639232
1575.154688
1816.809984
1829.8688
1741.212416
1730.651648
2349.100544
1676.713472
1435.920384
1461.270784
1859.595776
2372.900096
1484.666368
1684.870144
1465.778432
1744.423936
1909.958912
1568.218112
2069.451776
1739.622656
1510.98752
1363.23412
1217.16096
1773.549824
1413.353216
1725.006592
1432.688128
1764.208896
1990.036992
1376.87808
1528.379904
1508.707584
1892.73216
1909.220608
1402.632704
1457.12393
1511.13216
1623.123532
1735.76064
1751.423744
1715.12353
1672.179712
1671.125248
1965.543168
1610.169344
1949.179392
1663.06048
1756.403968
1768.732416
1629.917696
1776.439808
1828.186624
1802.13504
2038.261504
1711.350528
1608.167424
1952.60288
1524.925184
1696.635136
1836.404224
1994.877184
1855.145984
1979.351808
1824.272896
1719.3536
2051.892224
1956.400128
2061.359104
1843.352832
1932.12432
2022.601472
1820.390144
1847.474432
1783.715584
2152.67456
1948.17792
1543.173376
2294.813952
1906.505216
1847.368704
1861.735936
1298.024704
1794.492672
1500.0448
2001.878784
2134.148352
1528.019712
1487.990016
1776.527616
1904.406272
2116.813312
1251.085056
1776.153856
1884.818688
2172.578304
1999.305472
1740.802816
1973.629952
1834.20416
1843.904512
1754.73152
1420.812288
996.380416
900.05248
1008.168704
1035.058688
1174.11456
1184.244224
971.426048
906.09408
954.90688
857.22368
1212.4416
832.126976
1099.86816
990.198784
1239.088896
1208.10752
1035.381248
780.483072
936.999424
1226.61504
1322.893568
1007.04768
836.627968
917.80224
915.755776
1436.540928
996.382976
802.3104
855.031808
1223.880448
944.6272
1050.268928
831.396864
1335.184384
1059.016704
1031.347712
860.641792
1415.675136
1239.198208
1186.394368
1159.157504
951.345664
1347.954944
1272.9216
1205.359104
15951.522304
938.71616
1035.318272
1399.2768
1050.217472
15998.881792
933.439232
15950.4128
1121.102336
757.349632
16451.72992
841.407744
1204.50688
1250.938112
878.083584
1352.777216
1146.934016
1083.912448
1005.952768
892.824064
1438.30784
1223.336192
15989.24032
1159.340032
928.409856
1303.544576
1151.079168
1062.375168
782.758656
1032.036864
1485.236224
1155.12704
958.524672
1390.356224
808.058624
1307.491584
808.764928
1127.244032
1172.016896
1062.39744
1300.029184
1193.281792
1188.692224
1144.10624
1224.022016
1307.731456
916.034816
1293.842944
1344.845312
909.651968
1320.911872
1023.159296
1315.760896
1055.714048
913.048832
1499.655936
993.531136
1299.629824
1199.793664
736.18176
1259.700224
1188.243456
1212.403456
1196.296192
1099.110144
1244.566528
1178.636032
1307.636992
1296.89088
1206.985728
973.570048
1074.96704
865.249024
990.014208
1279.013376
1341.5424
1288.512768
16102.516224
1304.201984
787.171328
1361.086464
1272.411136
1318.972416
1215.776512
1063.707648
1232.620544
1301.980672
805.796352
1227.789824
1038.372864
1302.98496
1227.741696
1255.075072
1341.878016
1056.896
1482.533888
1067.34208
1403.172864
1387.116032
1057.568
1330.976
986.179328
15847.798784
1108.60928
950.082048
1106.171136
1106.010624
1158.641408
1308.095744
836.38272
1136.423424
1122.877696
1295.39584
16472.955136
1171.42912
1509.216512
1116.388864
1086.62656
1128.579072
897.390336
1311.852032
1283.07712
1259.933696
1347.950848
1195.28192
1197.854464
1218.96448
1301.945344
925.23776
984.914944
1222.062848
1298.213376
1222.934528
1180.933376
15718.3424
1290.731008
1171.488
1205.565952
1159.106048
1088.434176
15740.191744
1082.280448
1226.715648
1222.982912
1140.280064
1476.504064
15702.944
1317.77408
1351.640832
1085.277696
1409.267456
16139.078912
1151.884032
1256.505088
1237.70624
1531.213056
875.375872
856.300032
819.895296
763.666432
1436.084224
1187.820544
1107.399424
1351.918848
1092.482816
15807.961344
943.314688
1076.198656
995.213824
932.716544
15831.932672
1059.043584
1043.922688
1074.231808
1065.286144
1276.995328
1241.726464
928.393984
897.846528
1000.719872
15817.115392
1165.590784
1229.673984
1220.369152
1055.63264
1289.766144
1218.963712
15885.637888
848.950784
1244.577024
15724.063744
799.051776
1211.346176
1170.698496
914.427136
738.798848
1058.409216
829.865216
843.880704
1340.659968
916.174592
1535.382016
820.159744
1410.950144
1601.814272
1192.796672
2099.519232
889.193472
947.60832
1112.154368
1096.131328
1335.873792
877.503232
922.548736
1360.599296
1381.46304
871.812352
1160.873216
1273.004288
1425.308928
1401.128448
1825.001984
915.390976
969.811712
936.547328
1416.120576
1488.328192
960.194048
1289.678592
984.093952
1152.242176
933.284608
922.973952
1228.038912
814.715648
850.603776
724.009472
1424.10496
1493.355776
807.268608
1185.517568
1124.226048
1066.895872
1468.329472
1414.592512
1083.063552
869.1904
1028.539136
914.862336
862.416128
1145.997056
1777.830144
1311.766016
1540.018944
1242.968064
1441.000704
1685.604864
1512.54144
1482.782976
1779.41632
1489.03808
1603.764736
1348.457984
1365.495552
1152.443904
1695.68896
1111.197952
1511.546624
1635.62624
1482.888192
1304.818432
1893.757184
1642.089984
1536.333056
1216.257792
1430.970368
1511.610112
1152.331776
1135.383808
1421.064704
1683.20768
1582.540288
1632.881408
1263.479296
1324.552192
1428.258048
1409.293824
1214.738944
1191.543552
1156.235008
887.615488
1332.01408
930.378752
1397.142272
1027.926528
1096.160256
1403.684608
1027.69792
1336.832512
1228.959488
862.830592
1260.111616
1244.687872
1501.761024
1173.742848
1330.962688
1031.785984
1316.059904
1079.0976
911.055104
1213.65248
1518.693376
1494.276096
1165.401344
2191.621888
1521.209856
1606.108672
1690.802432
2120.54656
1267.570944
1251.648256
1365.588992
1348.961792
1197.693952
1357.383936
1406.750464
1659.112704
1139.491584
1710.182656
867.88352
1570.676736
1397.35936
1404.75648
2083.538688
1402.087424
1729.111296
1137.849856
1166.758912
1115.172352
1586.426112
1638.002176
1742.856704
1612.260352
1482.846976
2117.515264
1077.477376
1333.583104
1532.078592
2165.62816
1514.407424
1419.936256
1680.794368
1718.36544
1740.89728
883.86176
1098.45248
1887.36896
1830.951168
759.648
935.555072
1267.65952
1449.18144
968.966144
967.347456
1065.574912
1324.379904
1392.534528
1651.15648
874.9184
1606.546176
1259.534336
1501.689856
965.079808
1501.047552
1234.157568
1476.338688
1296.025856
1121.252352
1260.539392
1376.419328
1443.572736
1259.379456
995.364608
1550.479872
1566.027264
1725.983488
1534.726656
1798.597888
1323.811584
1436.18944
1291.362048
2002.413312
1867.649536
966.016
1943.899904
1730.771456
1805.609472
1640.384512
2209.99296
1977.811712
2040.704512
2102.810624
45744.103168
1351.023616
977.94688
1039.304192
1682.991104
2427.618304
1838.9312
1581.63456
1188.745472
2177.510912
1582.967552
2195.633408
1614.823424
1618.715136
1948.080384
1433.03808
1752.670976
1721.158144
1829.10336
1554.8352
1343.782912
1929.887232
1366.872064
1886.850816
1929.77664
1472.927488
1829.14816
2269.865216
994.373632
2199.78368
1403.691008
1958.323712
1305.203712
2363.326464
1946.435584
1505.424384
1464.143872
2100.09088
2300.277504
1837.028096
2070.943744
1503.409152
1323.6352
1232.169728
1684.913152
1792.485888
815.096064
46114.111488
1986.759168
1543.108352
1935.49056
45668.444672
2103.41248
2107.962112
2150.450688
1376.34176
1825.231616
1571.134208
2108.597248
1275.657472
1907.786752
2339.854848
1323.67616
2059.082752
1442.44736
2389.706752
2192.379904
1775.21152
1869.28256
1702.823424
1574.619392
2034.254336
1650.269696
2112.775168
1429.6896
1997.086208
1374.024704
1101.187328
1477.226496
2210.466304
1785.847296
1549.873152
1161.977088
1726.175744
1971.538432
1459.981056
1361.653248
1489.022976
2202.7968
899.875328
1693.56288
1838.388224
1768.26624
2319.825664
911.571712
1959.848448
1767.013632
1645.619456
1503.577856
2035.832064
1903.428352
2040.291584
1776.36736
1607.741952
1523.361536
1624.865024
2170.2208
1588.416
1542.62528
1938.912512
1391.955456
1532.33792
1685.789184
1942.750976
1293.487872
1920.698368
2083.49568
2104.681472
1799.041024
2003.15904
1668.967936
2155.4496
1728.233472
1688.668416
1717.422336
2097.603328
1875.706624
1898.073344
2056.79104
1840.03328
2071.796224
1748.735232
1303.001088
1941.71264
46041.508352
2090.10304
1659.211776
1497.084928
1651.026688
1812.230656
1518.140928
1362.323968
1950.731776
2368.201216
1326.067456
2189.937408
1668.097024
2096.997632
1696.213248
1936.962816
1961.557504
2152.776192
2073.47456
2261.559552
1822.170112
833.129984
1788.560384
1220.340224
1961.780992
1746.03264
1003.94368
2038.246144
1938.418176
1137.693184
1835.603968
1839.772672
1914.574336
1130.73152
1500.86912
1389.294848
1393.523456
2005.238016
1925.704192
1909.121536
1890.905344
1736.137728
1678.283008
2269.85856
2086.836736
1836.143616
1436.58368
2253.307904
2317.996544
2255.106304
2161.772032
46250.59712
2121.151488
1437.407744
1750.380544
2161.091328
2184.020224
1747.777024
1886.778624
2268.587008
2025.66784
2173.04576
929.8752
45810.003712
1067.372032
1643.282688
45782.789888
2063.602944
1753.861888
45736.883456
1814.401536
1616.397568
1860.038656
45863.883264
1503.04512
2163.222272
2062.309632
1826.998016
1792.434176
2319.24992
2033.131008
1934.118144
1079.418112
45990.829056
2287.06432
1673.793792
978.434048
2358.641664
2163.537664
46071.91936
2176.82816
1767.516416
45853.722112
2160.089344
1858.683904
1816.705536
1454.860288
2406.505728
45938.850048
2203.55968
1892.231424
2328.223744
2447.87712
46171.728128
46299.441408
1954.665728
2436.288512
1891.84896
1213.248768
1978.843904
2384.713216
1982.098176
2477.4144
2207.049472
1979.932416
2284.964608
2137.211392
1889.051904
45990.800896
45643.900416
2165.701376
2040.057856
2019.640064
2407.659264
2404.748544
1841.506304
46191.902976
2023.896576
1888.36736
1878.232576
45855.21664
2367.8528
2336.717824
1900.855552
1900.2432
2471.367168
46089.491712
45920.54912
2373.402112
967.751936
928.065792
1114.497792
1131.717632
1094.062336
1407.775488
920.116224
877.612032
773.130496
716.267264
1256.75776
873.08928
1214.746112
1006.024704
1163.337472
819.421184
909.231104
1288.005888
1042.034944
756.81408
884.107776
1308.447744
1283.488512
847.597056
1195.355904
1227.279872
1058.623488
1343.324672
985.59232
991.771392
886.029824
773.07904
1170.691328
967.444224
881.298944
980.072192
965.435392
920.625408
1330.767104
1196.718592
1515.863808
1215.55968
1195.922688
1216.135936
691.29984
1281.781504
1294.231808
1451.354368
1217.628928
1225.61024
1463.723264
1221.742336
1243.976448
1232.7296
1135.866112
1471.215872
1023.440896
1368.138752
1304.568064
635.162368
1424.32768
1262.701312
1158.54336
1309.479936
1216.704
1489.746688
1218.829312
1089.025024
1331.525376
831.252736
1267.968
1013.074944
1444.363264
863.812096
740.028672
16519.163392
992.879616
1309.4976
1107.215872
701.859072
16259.275776
1119.251456
1247.657984
1275.011584
1197.690368
1509.870592
16274.393856
1138.418432
1112.463104
972.6848
1409.407744
1088.425472
969.980928
1298.055168
772.175872
1250.007808
846.036992
1198.215424
1138.798336
1076.092672
1105.003264
1127.196672
15798.726656
1377.64352
855.862272
16334.477312
1239.79776
1434.676992
1320.201984
1012.002304
1260.601088
1289.636352
1342.784256
1315.094528
975.73888
16111.958784
1115.979264
1130.499328
1250.336256
1148.025344
1183.474176
948.754176
15819.61728
1237.772544
1080.510976
1004.175872
1098.086656
1428.474112
1386.44864
1131.712
1272.449536
1147.460352
1429.43872
1300.747776
1121.339392
1154.03136
1271.67232
15926.273536
955.397376
1107.685376
1277.051136
768.368384
1206.712064
1043.692032
1125.71648
1338.93504
1263.584
1166.34624
1077.682688
917.755904
1282.691072
1310.093568
1010.0288
1089.3504
944.040448
1176.238592
812.243712
1192.820992
1254.509056
1078.080768
1256.704
819.353344
1193.392128
934.673152
813.168384
15739.351808
1150.0416
1284.873984
1147.459328
930.898432
1253.09568
16316.876032
16038.169088
1119.958272
1048.530944
1263.692032
1242.50752
1219.337728
1046.772736
968.084224
16468.697344
1161.069568
1203.473152
1226.259712
15715.69152
1344.431872
1271.469312
15885.801984
16200.219648
792.878336
1304.70784
1327.587584
1330.21824
865.1456
1201.24544
1455.688448
1219.548928
1219.234816
1059.424256
787.233792
16203.040512
978.76864
1338.859776
1016.50816
16405.56544
16643.00672
1218.6752
1206.291968
1246.941952
954.422016
1448.452608
1213.058304
1109.499392
1382.479872
1006.946816
1253.609216
15868.015104
1219.59296
1127.546368
764.456448
15981.695488
15749.056512
1190.486016
1099.776768
905.650944
1309.396736
1051.686656
1272.28672
1184.024064
627.994368
1490.986752
1325.98016
1328.356096
1290.499072
1198.102784
16060.769536
1283.214336
1210.681088
1280.884736
809.765376
990.153984
1364.458496
1398.362624
1094.577664
1854.810112
950.693632
1279.595264
1103.697152
1164.230144
1163.089152
874.184704
869.53856
1132.968448
1169.24288
1402.486272
1065.776128
1455.76832
1254.898688
1040.078336
1289.995264
1129.77152
1328.201728
918.87104
1050.196992
1164.212736
931.878656
1329.383936
1283.001856
1927.153664
1477.51936
1369.344256
2082.328576
1267.732224
1421.001216
894.231296
887.975168
798.99392
731.329792
853.9968
1530.303744
1181.174272
679.12832
1302.329856
1089.249792
1021.42976
1941.794048
1263.301632
1265.023744
1312.70656
1151.120128
1263.171584
1244.5952
1313.655808
1386.270976
773.669376
1981.560576
1859.79904
1406.646784
1209.40288
1672.287744
1731.648
1673.389824
1899.814912
1484.103424
1507.725568
1375.634944
2467.823104
870.78784
1722.779136
1747.902464
1550.42816
1443.141632
1739.988224
2108.16384
926.834944
1720.369664
1568.644608
1531.77216
1354.013952
1335.088896
1122.795008
821.268992
1546.020352
1743.382016
1341.831424
1356.76672
1826.284032
1314.29248
1298.932224
1367.018496
1375.752192
1333.863168
1467.364352
1677.092864
1253.995776
757.47712
1660.97536
1560.7232
1709.99424
1226.515456
1912.407552
1942.436096
1422.34112
947.85664
818.182656
999.238144
994.948608
814.260736
1317.239808
836.554496
944.243712
859.783168
967.649792
823.924992
1312.683776
1623.304192
1523.811328
1833.41824
1400.554496
1868.9536
46130.609152
831.232256
1514.518272
1440.42496
1332.926976
2125.726208
1288.200192
891.226624
1328.349952
1078.310912
1332.973312
1376.979456
1299.00672
1648.246272
985.377024
1492.759552
1087.577344
1238.249984
1611.698944
1374.447616
1281.73952
1141.13664
1392.892928
858.708992
1562.475776
961.46944
1654.482944
1030.656512
1367.255296
2002.248192
1463.613952
1953.021952
1157.562624
1055.522304
1421.341952
1250.665472
1162.03648
1592.328448
1290.95552
1356.37888
1411.89248
971.610112
930.450688
691.858176
949.71008
1144.943104
1487.781632
1066.82368
1234.148864
1185.733632
1518.003968
1432.064256
889.147904
1202.537472
1723.394816
2051.122688
973.877504
1322.92608
905.924096
1480.929024
1725.402112
1282.910464
1649.521664
1903.934464
1057.344512
1697.871872
1423.762944
1423.56736
1319.95392
1651.305216
1418.91968
2097.435136
1735.408384
1477.880832
2208.57344
2290.372864
2188.067328
2137.674496
1652.43392
2119.218432
2112.755712
1972.170752
1427.228672
1832.887552
999.665664
2293.560064
1004.56704
45980.70528
1040.978944
1962.180352
1424.547328
819.474176
1481.485824
2296.43648
2106.751488
2318.369792
2071.377152
1943.803648
2168.367872
45789.062656
1398.980608
1946.404608
1346.926336
1470.528512
1009.544192
2458.478592
1903.778304
2316.762112
46056.81536
1921.87008
1408.0512
1639.00032
2140.755456
1823.3472
2192.39168
2188.082688
2029.429248
45733.883392
1419.569408
2354.340864
2361.060096
2437.549568
1976.317184
2203.993856
1515.10656
1779.077632
2231.774976
1729.485824
2175.42784
46265.565952
2226.61632
2230.150144
2051.218688
1668.36608
2271.353088
1554.920704
2284.418048
45731.726592
2172.561408
2413.15072
2427.531008
2089.401344
2426.859776
45843.28576
1585.383424
2266.698496
1153.602048
2164.33664
786.861056
2101.689856
1463.461376
2340.537088
1912.759296
2023.420416
1398.29248
1210.63296
1209.792768
869.716224
1799.470592
1219.13728
1346.65344
1533.638144
1521.926912
1138.33856
1271.949824
1798.398208
2165.853952
1834.093312
2337.646592
2097.373952
1802.33216
1898.8352
1814.012672
1920.826112
1321.115648
45759.694592
1853.078272
1912.888576
1874.49984
839.186944
1904.854784
1648.368896
1744.219648
1384.45952
1890.340352
1962.605056
1012.457472
1153.578496
1316.972288
1553.978112
1346.974464
763.204864
1828.246528
1314.024704
1352.037888
1990.96448
1531.867136
2084.242432
2041.084672
2061.182976
1568.491264
1553.830656
1772.633088
1559.919616
1763.974144
1950.876928
1652.050176
2010.66368
1881.946368
1976.828928
1286.178304
1806.108672
2077.955328
1972.007424
1633.159168
1721.665536
2143.73888
1729.516032
1246.247424
2030.429952
1603.714304
1533.699584
1947.382784
1381.182208
1614.873088
1055.104768
2109.666304
1787.365376
2061.092352
2190.658048
1544.073984
2081.833984
2391.24096
1266.699264
1331.272704
1503.42016
2248.152064
46375.382272
1866.883584
1602.7136
1324.199424
1541.5168
1545.028352
1574.696704
2054.465536
972.7872
2017.449984
1416.5824
1855.304448
1645.47584
2198.671872
2135.561216
1733.51296
2137.676544
1585.468416
1631.670528
1643.862784
1550.330624
2051.003136
1982.13888
2188.948992
1715.674368
1297.1392
2305.401088
1817.641472
1021.208064
2389.222912
1958.614272
1219.03744
46108.996352
1606.198272
1854.992896
2047.609856
1558.675712
2193.6448
1982.911488
1965.507328
1700.1088
1958.956288
938.319104
1433.229824
2001.537024
1641.824256
2035.29856
2173.900544
2253.155584
2246.281216
62659.785216
2059.874048
45987.50336
2268.762368
2121.208064
2314.71232
45884.97408
2322.291968
1397.511936
46152.542976
2098.25536
2043.81824
2114.567936
45914.42432
1261.618432
2361.581056
2134.429952
60924.60416
46232.272896
2435.526144
2085.885952
2107.568128
45834.009344
909.668608
1238.791168
1330.52416
2122.327296
45922.257408
1330.106112
2381.807104
45849.675008
46216.305152
1792.38784
1351.993344
1656.778752
2230.214912
1571.501312
1416.64256
1853.33888
1827.732224
1200.498176
1568.15104
2294.227456
1955.316736
2179.091712
46219.15776
2296.700928
2232.891648
2315.58528
2434.064128
2131.6352
2448.057088
2028.086272
2226.827776
2153.765632
2121.573888
2149.95712
1360.410368
2236.761088
2042.34496
2234.633216
2248.544512
1714.85824
2066.091008
2130.682368
1418.211328
2375.102464
2091.82976
1410.610944
2323.538688
2127.07072
2384.22016
1541.41824
805.197312
1215.276288
1226.915584
816.295424
1110.61504
1068.082688
1260.47488
1073.268736
807.404288
887.988736
999.542272
1097.568
1413.28256
1317.69088
983.70432
1320.685568
1049.465856
1467.2896
973.146112
1107.143936
996.033536
1085.308928
1235.883776
785.385472
962.139648
1333.100544
875.093248
846.131968
1358.171136
1120.397824
1333.480448
1195.497216
1425.03424
1267.127552
1095.216896
1333.34272
1319.81952
1413.253632
1353.299712
965.46304
1324.022528
1157.541376
873.05088
868.319232
1164.429824
1334.628096
1134.213376
1269.195264
1257.931264
845.259776
971.31904
1077.640704
1219.410688
949.229568
888.143616
1175.352576
1058.806272
849.642496
1152.0384
757.713408
1328.129792
1266.643712
1359.98464
1132.652288
945.796352
1323.156224
16414.881536
16074.252288
1107.17568
956.969472
1315.021568
897.229824
1046.118912
15831.329792
863.318528
1316.34304
1177.95328
995.126272
1216.480512
1023.5392
1310.93504
15945.062656
1056.804608
1167.620096
747.572992
1294.963968
921.722112
15866.215168
1027.974144
739.154688
1511.168768
1189.53856
1224.08704
1194.224896
1098.094336
16343.662336
15988.171264
917.353216
1062.744576
1209.926144
1333.98272
1175.06048
15962.483968
1194.2976
961.160192
16085.208064
1135.670528
1233.327616
1256.688896
15836.605696
1539.305984
1052.941312
1164.240896
1255.998208
897.239552
15863.54304
1129.604864
16243.17056
1223.209216
1027.79136
1482.160384
1016.5888
1310.755072
932.617216
1087.578624
16200.482304
15810.948608
1250.087168
1184.593664
1226.319616
1128.233984
1248.493568
1474.539008
1044.845824
1061.365504
1479.306496
1176.191232
1366.432768
1087.369728
1209.686016
16611.583488
1078.925824
16001.601024
1174.29632
15752.502016
16210.307072
1104.914688
1207.951616
1383.41632
1098.537216
1594.038272
965.586944
1231.558144
1016.223232
986.920192
1332.273152
825.694208
1484.68352
1170.761728
995.176192
951.081984
1218.942976
1490.567168
1056.193792
1160.731136
1427.325184
1146.086656
952.6336
972.5696
767.213312
1337.912064
1128.873216
1447.707392
878.943488
942.598912
16265.170688
1351.052288
1192.431872
912.513536
1003.12832
15799.350528
1154.281984
15851.139584
1242.492672
775.319552
1087.72864
937.588992
1344.478208
1253.266176
1088.862208
1334.017536
1153.533184
1175.346688
1394.715136
970.035968
1036.498432
1335.104256
1048.329728
1184.627712
1002.06464
1428.80384
1213.29664
1465.2544
1011.513344
797.790976
1488.428032
1117.11232
1012.88832
1321.051904
810.731264
1322.275072
1229.842688
1284.86144
1221.387776
878.280192
1332.980992
1054.539008
1335.32288
1358.03776
1142.318336
1343.182592
745.988096
1245.355776
1402.217216
1024.366336
1580.876544
1175.244032
1382.11072
15721.64992
1175.001344
1496.407296
1265.018368
1228.611328
1253.458176
1187.005184
15866.976
1317.691648
15901.148928
1160.72448
798.733824
1291.228416
1353.8176
842.450688
1304.022784
785.736448
805.937152
1212.503296
900.694784
1034.01728
977.7024
1199.735808
1415.206144
1404.112128
1020.658176
1072.6912
1126.301952
1240.528896
1383.844864
1247.120128
1157.84832
946.044672
1166.41024
2101.300736
1163.873792
1258.596608
1172.835072
1246.225408
861.636096
898.967296
900.188416
873.370368
812.00256
893.099264
1420.86272
1527.39328
892.390912
1059.10272
1889.104384
1438.402048
1097.319168
778.638848
1440.336896
1375.243008
2382.764288
1584.613376
1183.181824
1145.496576
983.892224
1446.601472
824.900864
849.276928
930.802432
1239.559936
894.732032
2081.61536
1661.4464
1015.871488
46202.048512
890.14656
1003.419392
1241.071872
853.980672
1110.23616
837.408
1134.970112
1395.048704
1111.08736
820.799232
1240.304896
1372.640256
1089.935104
1467.606272
858.443264
787.892736
1502.456576
1553.173504
1250.339328
1148.977664
1166.79552
903.171584
725.380096
45716.742144
1410.511872
1407.145216
837.372672
1752.38016
1328.267264
1331.122432
996.370176
1015.6736
1491.813632
1781.342208
2090.24256
1495.945472
1158.527744
944.378112
1304.538368
1837.310976
1504.150784
1358.886144
1479.568896
1685.156864
2004.361472
1238.046208
1043.974656
853.302784
1416.150784
1396.272128
1047.549952
1559.986688
1284.786688
1800.504064
1494.436096
1245.065216
1450.756864
1853.3888
1859.924224
985.132032
1031.621888
1525.807872
968.932608
1160.64384
1005.363456
1575.122688
1261.724928
1354.752768
2077.788928
1592.258304
1674.159616
848.258304
1171.887872
1083.672576
1423.560448
2095.652096
1570.664704
1296.148736
1290.1632
1143.307264
1332.180992
1143.961088
1531.38816
1508.765184
1843.123712
1531.307776
1242.96576
736.521216
1440.834816
1495.858688
2111.350528
2189.489664
2140.033024
2134.340864
1271.405056
1013.897984
2343.65568
1846.579712
1585.220864
1415.17056
1959.904512
2574.596096
2132.585216
2113.838336
1451.93344
1643.128576
2379.009536
1629.11744
1768.586752
1918.49472
2324.520192
2120.728576
1992.636416
2120.572416
1432.059648
2222.79808
2109.033728
1732.813824
1654.659072
2165.613312
1946.232576
1939.286272
1607.387136
1891.831552
1656.845824
1540.668416
1998.080768
2106.747904
1803.965696
1137.723904
2093.271296
1817.357568
1715.921152
1961.848832
1262.036992
1380.00384
1148.51456
1380.995584
1208.829184
1490.94528
1128.682752
1355.282944
1797.05216
1618.21184
1486.476544
1993.69856
1248.280832
1783.518208
1912.867328
1256.413184
873.054976
1826.597632
1686.874112
1411.81568
2060.796928
1665.026304
1537.37472
45825.62048
1650.917376
1573.096704
1737.137408
1246.153472
1306.139392
1500.198144
1491.400448
1304.989952
1985.567488
1921.726464
1338.682112
1376.811264
1261.760256
1404.01664
1263.946496
1183.113472
1105.523712
1081.064192
880.939008
1047.601408
1568.159744
1182.0672
979.028992
1127.155456
1465.441536
1443.67232
1657.388288
1760.623616
901.310208
1320.750592
1164.5632
1251.79648
1290.09792
2038.154752
1354.537728
1086.84416
1163.698688
1287.674112
45769.430272
1468.25728
2424.786944
1881.239808
1560.073216
2502.29376
1148.10496
1990.289408
1333.679104
1204.698368
1316.299008
1636.52224
1118.195968
1699.929088
1081.691648
1194.401024
780.180992
2075.99104
1814.381824
1354.530304
1727.234304
2088.680704
2204.7232
1579.856128
1580.536832
1177.654016
1322.65728
45497.453056
2360.09856
1454.060544
1667.40224
2415.569664
1830.524672
2584.5632
1759.402752
1936.39552
2142.309632
2160.096
1573.81504
2260.041472
1589.999872
1494.383104
46311.876352
1718.118144
1946.72384
1928.351488
1374.452224
1712.18944
2173.106688
1386.477824
2093.583872
2193.985024
1700.300544
2121.483776
1930.383872
2124.120576
1719.047936
1285.469696
1718.752256
1631.880192
1741.307136
1704.637696
2135.652608
1635.972096
1943.07072
1344.58368
1721.057024
1751.07584
2145.48224
1779.61728
2067.629824
1563.630336
2420.183552
2410.823936
1618.930432
2123.625216
1331.603456
1555.403776
930.162688
2400.010496
1611.164416
1350.225152
1734.24256
2545.53216
45958.56512
1934.922752
2125.287936
1696.461824
45866.590208
1671.950336
1659.774464
1676.782336
1968.983296
1489.943296
1815.761152
1696.657408
1732.127232
1348.14208
1402.140416
2424.669952
2532.91776
2116.8064
1676.026368
2014.940416
1691.088384
1584.188416
1651.722496
1978.6304
1656.84864
2241.50272
2271.227136
1862.896896
1540.350976
934.485248
1938.217472
1770.308864
2440.640256
1203.85664
1694.04672
1684.140288
2285.413888
2168.309248
62628.849664
1925.436416
1875.528704
2576.612608
2001.302016
46025.52704
2527.248128
2091.736576
1755.010048
1888.075776
1720.536832
1362.33472
2489.872128
1956.968704
2407.835904
2459.00288
2484.493312
1956.036608
1847.730944
1952.065024
45841.923328
2000.755456
2001.661952
2114.504704
2250.770944
1864.142848
1847.686656
2030.265856
45879.548928
2342.220288
1828.39552
1788.254976
1951.087104
46198.182912
1834.48192
2665.454848
45957.94688
1997.246976
1947.191552
1776.80128
2606.855424
46274.440448
2289.80096
2037.399552
2599.70304
2666.867712
45665.777664
1707.498752
2140.733184
46163.517952
1926.093312
2072.995072
2049.801728
1871.720704
2025.793024
1569.432064
2005.520896
1888.158976
2007.09504
2616.328704
2073.032704
45841.903616
2128.129536
1981.921024
2182.864128
1920.878848
2183.685632
2265.988352
1841.62688
45993.2736
1897.477632
1820.99968
2036.129536
46032.701696
45907.166464
2240.128512
2099.200512
1913.447936
2234.601984
1888.028928
1904.42752
46209.151744
1620.479744
45758.944768
2130.182656
45731.003648
2041.310464
1925.503744
1408.875264
1950.195712
2069.289984
45745.070336
2307.757568
1870.971904
45865.209344
2176.238848
1998.27712
2075.300864
1914.641408
45759.319808
1974.804736
45771.465216
2378.922496
2365.125632
1234.60608
697.096192
1358.495488
823.077376
954.720256
1612.82048
1064.370176
1050.520576
755.832832
990.05952
16979.925248
689.112576
1139.1296
805.945856
733.101568
723.04896
1010.342912
640.832768
1302.751744
1018.375936
1071.128064
1131.18848
1155.561472
1124.03584
1100.610048
774.8736
1056.374272
1156.760832
766.944768
865.925376
1078.17216
968.916224
907.335936
1228.600576
904.431616
16274.788096
1164.260352
1187.7888
1098.72512
1120.233472
1068.203264
1057.120768
1241.100288
1130.025216
1153.608192
16471.157248
923.028736
1185.682432
854.49088
1046.230272
61138.164224
701.14176
1158.944512
782.085888
920.76288
17333.582592
1199.606528
1241.092096
1086.89664
1148.294656
1351.069696
719.607808
15789.967872
1047.710464
1095.713536
16545.591552
1181.640704
1228.813312
1415.337472
1210.52288
1521.390848
15844.682752
1332.754432
1071.98464
1101.90976
16238.707712
1261.099776
1308.742912
1204.097792
927.112448
16909.161984
15925.96352
1240.920576
1341.412352
1212.7616
16204.788992
1260.129536
1150.567936
911.932928
16112.717824
1226.152192
1106.193152
1259.36768
1264.515328
765.458176
1391.519744
1292.65024
1016.127232
962.528
1193.263616
17079.938816
1216.022528
1062.31552
1161.31072
831.649792
15771.382784
1172.303616
944.991488
1290.790912
1151.896576
16350.414592
1292.29056
1379.262464
1313.01632
1146.413056
1592.837632
1280.078848
1172.701184
1195.517696
1174.295808
17964.62464
1250.193664
1409.085952
1343.938816
845.767936
1491.947008
789.523968
15777.059072
1249.110784
1151.400192
1564.688896
1172.088064
1174.915584
1008.279552
1021.808384
1138.9504
15805.256448
1189.176832
15724.179712
1190.641664
15633.764096
1059.121408
15870.719744
896.749056
934.204416
16765.799936
1025.140992
809.836032
1000.781312
680.790016
17500.716544
662.910976
15796.306176
1261.108992
970.647808
934.769664
1052.79616
15844.752384
1090.513408
875.748864
16146.514176
858.111744
1394.96192
1355.954944
1149.923072
15698.205696
1193.41824
1184.608768
15729.695744
1124.111616
15978.523136
991.536384
1120.048896
15745.550848
1068.680704
17681.230848
1234.537728
1416.932864
1129.19296
1094.373376
1475.809792
1107.115008
1180.09216
864.113664
789.725696
1248.568832
1261.036032
15800.350464
1142.004992
1098.264064
60766.173184
693.88928
1387.631104
1299.659776
1219.042048
1405.256192
886.651648
1438.752
963.215616
1268.954624
1197.812736
16065.356032
1183.365888
1264.4416
15769.903616
1397.910272
1208.128
15672.54656
1251.295744
1005.871104
17118.13376
886.706176
1164.904192
1129.024768
1221.869312
16614.571264
905.033216
788.95104
1387.39712
16408.242688
16439.347968
15749.761536
981.076736
1341.400064
1291.317504
1354.806016
1211.067904
1056.567296
1020.43264
1158.798592
15943.560192
1277.415936
1317.365504
1276.2816
1242.94912
1518.621696
1044.73984
865.96224
1100.416256
671.482368
1214.794496
46326.75456
1743.06688
1315.354368
1250.446592
1030.989568
863.95776
1081.916416
1212.480768
778.362624
1113.448192
778.270208
3191.400448
987.11936
998.584832
830.06336
1459.616256
1491.424512
1424.105728
963.5456
1143.844352
1360.842752
1407.904512
1360.146944
1269.011968
1265.747968
1154.834688
1264.724736
1314.563584
1086.98368
1289.602048
1467.5968
1049.39264
915.199744
1268.01536
1212.380928
999.973888
1341.298688
1223.709184
1256.077824
2032.278528
1095.600128
1220.16256
823.422464
46313.066496
1563.762432
1227.054592
961.24544
2013.38112
1388.100096
843.7248
1414.6048
804.90112
788.552192
1164.221952
1034.23104
1461.377024
1426.62656
1201.686528
1083.751168
1003.826432
1489.642752
1799.296256
2051.918592
61473.63712
912.733184
764.278528
875.1424
1435.328512
1220.1472
1180.05504
2039.286784
1488.864
1321.970944
1005.020928
888.069888
733.168896
1364.443648
802.880256
1465.784064
688.8128
1313.691392
787.557376
1462.40384
1602.46528
1630.52416
1417.117696
2250.806784
922.038016
1127.049984
1513.670144
1161.023488
1326.085888
1357.59488
2062.259712
1209.066752
1508.769792
1222.258432
785.815808
836.53632
1328.947456
1420.290816
2157.020672
2876.21376
793.048832
2153.539072
1336.307712
60856.373504
1392.648192
2191.634944
1885.74848
1831.266816
1272.00128
1032.554752
1313.6128
912.126464
1851.734784
2606.21184
1901.284352
3586.752256
1503.395072
1575.085056
62214.385664
1431.775488
2264.257536
61028.703488
1833.883648
1523.342592
2044.573696
1104.790272
1942.763008
2033.48992
2033.321728
1690.878464
1778.929408
1858.474752
2135.480832
1993.607168
1722.146304
46661.455104
2024.270848
1656.69888
3270.00064
2174.300416
2001.386752
2010.211584
45588.598016
3044.699904
1562.546688
1466.063104
2989.719808
2938.04288
1311.738112
3480.6272
1423.355648
2093.745408
1517.20704
1611.548928
46713.267968
1981.48352
1669.352448
1616.630784
1543.309824
1264.816384
2056.139008
1832.527872
1304.11264
45962.748672
1921.185536
1956.958208
1561.403392
1805.755136
1881.873408
2138.05184
2004.128768
1912.261888
45873.837824
1260.892416
1148.66304
1057.917184
1936.987392
1369.92768
3859.061504
645.436416
759.837184
1437.47328
2071.796992
3733.28128
1287.554816
1380.556032
1662.96448
1508.054528
1507.891968
1895.43936
1978.736896
1961.626368
1671.28832
1853.871104
1998.134272
3403.666432
1288.92032
1894.683136
3568.95872
1923.657472
1614.924288
3565.819648
2051.55328
2076.205056
3506.134272
1406.188288
1788.93056
1533.850112
1589.376256
1648.401152
2003.158016
1968.224
2033.888512
1323.538176
1201.212672
1100.484608
1713.669376
715.502336
1278.102528
2221.213184
3032.094976
1712.030464
3077.32096
1613.488384
1386.032128
1980.674304
1350.616576
1461.668608
2566.673664
1601.043968
3119.47392
1871.455488
1879.242496
1664.519424
46058.014464
1690.500608
1868.016896
1255.820032
3353.640192
817.197056
3447.634944
1666.54336
1681.925376
1699.3408
1542.437376
894.7712
2395.915008
1668.446208
2729.80352
1688.251392
3702.189056
1893.250816
2028.16512
1230.611712
772.552704
1496.382976
3253.583616
790.125056
1437.53984
1893.088768
3413.998848
1633.871104
46091.277824
669.188608
1120.869888
45755.666688
1246.981888
1397.332992
1565.258496
3831.70304
2051.033856
46196.375552
2825.769728
1331.796992
1677.122816
890.83392
1581.246464
1713.366784
882.044416
776.350464
3456.390912
2774.742528
1331.247616
2124.687872
1386.793472
1633.934592
1223.657728
1529.218048
1640.83712
1943.806208
1973.659904
1401.957632
1626.307328
1179.655936
1272.740096
47077.629184
2419.879424
2369.906944
2649.272576
45693.928704
1936.319488
3166.67008
889.45408
1481.594624
1870.382592
1862.685696
1417.207808
844.413696
1151.516928
1753.166336
2544.904704
1673.291264
1580.824576
1547.55968
1427.680512
762.981376
1391.811584
1653.865728
1502.847744
2305.18656
2269.500416
1451.205888
1528.95872
1194.371328
1993.634304
1114.973184
1289.814016
46091.017216
1406.715392
1787.173632
2061.654528
1210.675968
46299.92704
1288.268544
1555.865088
817.82528
3901.58464
1576.684544
766.356736
898.723072
1979.42016
1620.396032
2734.124032
3213.246464
1913.4528
1404.418816
1996.060416
847.310336
1869.760256
3668.747008
1442.977024
46117.57056
2059.81312
2033.691136
1762.619136
2153.766144
1801.966848
2057.10336
2149.51936
46025.737472
1975.595776
2191.021056
1301.422848
1753.035776
3521.918208
3854.068992
1672.599296
1995.208192
1447.426048
1931.693312
1291.98464
1349.735424
1509.212416
927.825664
1605.244416
1716.7232
1977.008896
1488.786176
1643.780608
3597.385216
1675.98464
46420.968704
1813.240832
2077.286912
1457.498112
1826.76992
1903.039488
1696.915968
3833.16992
2051.74528
2171.363328
1265.913856
2037.417216
1334.771968
1352.947968
3820.396288
1564.236032
1447.14368
46607.084288
1632.832512
3904.430592
45941.671424
1854.566144
1718.713344
45702.713344
2268.251904
2054.269184
1107.832064
2209.901312
45679.710464
45862.469632
1345.55008
1722.82368
1918.377472
2257.07392
46091.618816
994.926848
3753.34784
1899.904
1644.046848
1862.411008
45948.107264
2180.7744
2051.047936
46013.712384
1820.383744
2232.02432
2034.254336
45943.443712
2188.968448
2046.030336
2156.874496
1140.886528
45706.550272
1337.158912
45993.142016
45822.125312
2159.333632
1699.22688
45758.689792
1963.165696
2151.408384
2194.1504
45726.496256
46127.268352
45675.810816
1700.918528
1580.292352
1826.713856
60813.259264
2051.88224
2156.051712
46071.106048
1833.233152
2160.876032
2241.715712
45994.76352
2001.936384
45853.52704
46408.487424
1974.043904
46115.481344
2093.917952
2149.294592
2168.46848
2235.17056
2149.243904
2186.407936
45787.67872
1728.41216
1245.479936
1751.106048
61712.143872
2198.21184
2178.500096
2058.153472
2061.223168
800.789248
1149.279488
892.01152
1127.638528
2077.65504
695.535104
1242.717696
1315.104256
819.152384
1304.548864
1153.225984
621.74464
1281.0368
1266.527744
1443.243264
975.616768
1320.004864
815.917056
1055.686144
16904.467712
1062.63808
706.836736
1424.75904
715.044864
1809.20832
1104.161792
1091.542784
903.473152
913.212672
1201.349888
742.669056
1013.59616
1417.456384
1184.361728
76695.292416
15668.677632
16007.082752
1127.481088
1235.396096
1161.11616
720.804352
1285.787392
1280.114432
1073.923584
1372.150272
1151.902464
895.538176
1214.654464
927.667456
1662.112256
1178.684928
1321.072384
1004.176384
1051.670016
15761.029632
1157.385216
1187.062272
1418.198272
1061.9264
17906.048768
948.103168
927.207168
1402.205952
1154.631936
2128.008192
1022.773248
1282.339328
1220.453376
711.468288
1701.633792
1168.94848
1067.647232
1006.292736
1257.02528
16788.36736
839.299584
1091.418624
1226.52288
15790.739456
1837.14176
15673.182976
15682.354176
15890.541824
1022.883328
1998.953984
998.840576
15855.77728
16035.348224
1064.147456
16692.257792
1244.929536
16159.583744
1042.7456
1164.902144
17753.754624
875.006464
878.566144
1315.27424
919.795712
16192.992256
1172.737536
1474.141184
15925.84448
945.252864
17803.473408
1194.431232
16319.199744
1147.739136
979.939584
2235.727104
632.37632
1448.015616
1092.072448
769.651456
1820.968704
903.40096
1251.486464
1187.168512
810.22208
1941.980928
15724.060672
16236.44032
1382.599936
1127.259904
2034.295552
928.226304
1337.606656
1398.802176
1193.41312
15915.989504
15707.177216
1362.021376
1222.817024
1070.248448
1585.95712
1170.052864
1122.310656
1443.1808
15785.475584
18927.057408
988.475392
1025.259776
1422.110464
16145.346048
16020.40064
1237.573632
16356.3328
1331.813888
713.315072
1529.02656
963.803392
1120.9344
979.104512
896.523008
1233.628672
1128.875008
1310.817792
1410.414336
1105.677824
2080.33024
592.487936
1436.773632
1107.374848
1091.41248
1892.221952
727.480064
1125.251584
1203.612416
1212.336896
2178.322944
938.285312
1363.173632
1414.71744
1043.329536
16399.151616
742.772224
1343.232256
1214.903808
1295.753472
16098.618112
798.420736
15733.66784
1299.634176
1141.660672
2118.91584
984.28032
955.546368
1171.443968
1222.732288
16496.13824
16118.368512
1056.123904
1062.921216
729.248
16757.886464
1034.852608
800.89216
1025.402112
16196.491264
2025.419264
964.831744
1251.888896
1395.823104
971.718912
1881.614336
961.24928
1118.124544
894.11968
908.98816
16260.688384
995.5392
15810.22208
1216.231936
1274.04032
15780.696576
1106.9696
1222.667264
1235.29472
1216.739584
1641.250304
15860.361216
1399.866624
1278.224384
1234.8032
16229.29408
1124.43264
16077.015808
1191.582208
955.353344
16595.71328
1092.481792
15661.773824
16389.141248
1276.220416
17119.635712
1024.539648
1165.686528
16002.641408
765.783552
1048.42752
1269.814272
930.1568
1424.487168
354.46144
1131.141376
996.228864
855.422976
1210.939136
1019.520512
950.208
1639.500032
962.358528
1096.663552
1451.960576
1237.818624
45330.725888
1201.278976
775.333632
1080.048128
902.21568
1973.327104
893.206784
1192.969728
1022.975744
1156.90496
61146.924032
1759.6224
1074.80576
1369.590528
1472.60928
45668.198144
3848.361216
1536.82304
1374.238208
2124.201216
45687.213824
1327.246848
1037.901824
1730.976256
2235.132672
1708.37504
1860.525056
45941.38112
3271.506944
3292.816384
2960.2304
4080.489216
1729.32736
60814.077696
1886.61888
45699.670528
1389.25824
887.175424
805.179392
890.922752
993.502208
2152.481024
1558.409472
1240.066816
1270.518528
1302.479616
47313.12512
1367.7696
748.923392
1402.558208
1098.569216
1329.0816
1055.612416
1451.596288
1391.571712
1455.032576
967.365888
1456.99712
1277.715456
1325.24544
2508.753664
1459.497728
1291.259136
2149.686784
784.967168
1428.602112
1111.525632
1216.27648
1156.673024
1069.908736
1117.601536
876.25984
2425.33888
1968.788224
1081.018624
1151.234304
2011.984128
1800.847616
682.057728
1133.255936
1175.52
2072.677632
1220.895488
1249.360384
791.96032
1489.320192
1063.560448
920.058112
3223.774208
1869.22112
1234.355456
1604.415744
1357.758208
677.622016
980.57856
955.058432
853.278976
1256.914688
1037.580544
1251.17952
952.20224
1533.461248
734.920192
969.513728
1125.72032
1047.972096
1129.294592
1182.941184
1087.638784
1142.051072
1374.407168
2076.793856
1148.265216
933.280512
985.601792
46637.932032
1220.459264
736.945664
750.76352
1283.300352
2300.735488
768.453376
1491.6416
2085.065728
1681.49248
1933.049088
1740.544
1041.08288
3063.432448
849.166336
2344.417536
1138.296832
1509.910528
1313.30944
1433.430784
1335.060992
1131.735808
1184.304128
2051.062272
1156.3264
1155.443968
994.521088
1390.70848
1011.653376
992.418816
1344.06784
1443.895552
841.75104
1059.558656
2364.227072
688.081664
2616.905728
1409.975552
2608.004352
1523.764992
990.97984
3668.625408
1590.716928
1227.962624
1427.188736
1971.93728
1627.405056
2892.393728
1961.234944
1444.713728
2237.984256
1394.774528
2454.847744
1439.202304
1165.900288
1463.122176
1722.306816
1267.54176
1568.959232
1364.446976
1479.097344
1613.700864
1190.16704
47085.191936
1026.35904
2141.715712
1472.225536
1787.73376
2232.705024
1498.462208
1754.818048
2065.854464
2959.51488
1674.456832
1646.134272
1684.325632
1152.553728
1870.254592
2313.019904
1460.54144
1315.64672
2249.566976
1011.158528
1392.91008
2561.205248
1384.442112
46139.556096
2080.310272
940.95744
46012.539136
3746.013952
1370.516992
1557.556992
1193.69856
1383.332352
1015.87968
2369.244672
1815.986176
1336.591872
2119.649024
3628.5312
1429.335296
1587.85152
2284.825344
1858.80192
2071.36
1679.83104
1649.284864
46045.32352
3364.675072
2262.62272
1684.813824
2991.305984
1620.93056
1863.970048
2015.236096
1937.55904
1718.289152
1788.508416
2007.248896
61005.796608
1175.771904
61247.86304
1704.470016
46269.66784
1396.084992
46820.672
1419.51872
1531.385344
1965.953792
2154.988288
1332.562176
2282.276864
1642.100992
2490.149888
3165.999616
1497.860096
1766.699008
2958.026752
1812.559104
2732.438528
2162.294016
1298.787072
1821.435904
1080.022016
1644.613632
1047.878656
2458.473472
1431.886592
2019.251456
2242.74688
1647.290368
2484.193024
1187.84896
1248.827392
3031.608064
1750.362368
1811.17568
1946.191872
2223.141632
3861.3632
1700.199936
1390.81856
2091.543808
1890.267904
1908.65024
2115.22048
1124.30208
46258.262528
2010.407424
2317.734144
46101.87392
2379.481856
1002.68672
2217.783552
4083.74656
1964.090112
46287.969792
3759.948544
1810.957824
45850.705408
1551.355648
1823.081472
1759.530496
1242.012672
2007.9168
45762.525184
2237.801216
3400.44672
47142.604544
3648.756992
1746.752512
2063.866112
2197.37344
2242.63936
1096.842752
2455.416832
2070.624256
4072.4672
45812.006144
1312.096512
45662.531072
1667.031296
1482.190848
2000.556544
3124.651264
3701.225728
1780.263936
3129.469696
2237.550336
1666.539008
1742.879744
2000.811008
1650.877696
46166.415616
2045.3376
2191.223552
4087.564544
3839.43424
46410.690816
1324.364032
1932.080896
2538.844672
1917.55264
2385.151744
2235.876096
1216.525568
2240.069376
2190.486272
61964.917504
2000.091136
1747.284736
1801.242368
2111.177472
3439.755776
2016.525312
1904.468224
1839.878144
1719.0528
46272.054272
1866.31296
2214.506496
2175.368192
2183.765248
2242.878976
45680.731648
45940.291328
45961.496576
46742.426624
1475.171584
1565.170688
3466.227456
1845.433856
1745.37472
1079.043072
2014.786304
1776.94976
1838.561536
2091.103232
2013.58976
1834.058752
1907.335424
1462.719232
978.638336
3763.840768
2400.872448
2017.635328
2719.115776
1757.923584
1727.119872
2244.291584
2036.039424
45779.00544
833.770752
1379.394048
2092.973312
2010.409728
2075.107584
2248.608256
1409.310464
2103.95136
45928.068352
45690.032128
45676.268544
46690.3616
2282.336512
1414.253824
2420.556032
4094.637056
2246.78272
46048.259328
45793.36064
2441.595136
2054.682368
2398.670336
2116.368896
1571.563008
46014.03392
2115.178496
45796.199936
45634.298368
1719.28832
3857.468928
45979.373824
1649.095168
46289.631488
2216.5952
2282.501376
62815.919616
1688.27136
2053.847552
3988.298496
2331.756032
2189.458176
2247.274752
3804.4416
46045.17888
2448.847872
2217.505792
1991.301888
1959.639296
2129.818112
2231.08224
46282.596096
46351.411456
1593.34528
47101.619968
45863.416832
1520.02048
45655.498752
1501.052416
935.07584
2159.178752
46306.788608
2270.030336
46144.228096
46076.607232
46140.770304
1352.498432
1551.161856
2295.214336
61100.823808
1510.897408
2336.062976
45774.71488
1681.766656
46217.082112
2456.63488
2306.11968
1324.440064
1055.4624
1231.0784
992.262912
737.955584
1055.446016
1042.83008
1339.221504
1089.21088
1079.3216
2302.62272
1032.53888
1547.01696
873.94432
834.489088
16727.530752
1236.856576
1015.745536
1236.247552
963.924736
1409.971968
971.020032
734.696192
1192.731904
1203.619072
1193.618176
1165.80224
1077.649152
1173.417472
1053.65632
1645.485568
1205.950976
714.74432
873.274368
1059.935488
16175.408896
644.166656
1081.17376
1228.478976
1149.363968
1357.497088
830.791936
1249.481728
1158.103296
1217.563392
15961.670656
15805.904384
1106.215424
1093.425408
1099.651072
1867.704064
1181.42592
1086.317312
738.19904
671.919616
1314.716416
1203.074304
1170.153472
1283.883008
978.69696
17292.039424
1128.582912
16405.024256
16454.121216
1069.671168
1386.0032
944.352512
1274.405376
1090.006784
1039.56352
18163.911936
698.907904
1229.223424
1268.787712
1039.442432
1446.27328
999.47008
15808.302336
1305.231104
842.00064
2275.012096
1219.848448
16218.83392
1388.131072
1098.021888
2079.838208
1157.307648
1516.158976
1067.664128
1062.112768
2278.319104
1189.229568
1149.382912
1105.888256
714.440192
1665.522432
16011.840256
16919.88992
1382.674176
15727.135232
18300.454912
897.31072
16999.886848
1177.270272
1092.650752
1987.934464
996.97408
16011.083776
16139.112192
1004.418048
1903.490048
15478.351872
1381.584896
1295.236864
16016.045312
15907.59936
15763.012352
1386.034688
16073.231616
15633.167616
15563.705088
1240.9664
16131.7888
16423.620864
1232.137216
15935.576064
1192.537344
1269.971712
896.028416
643.386368
16292.267008
766.012928
16706.32448
1088.528128
1137.143808
2099.069696
815.29088
15661.47712
1052.480512
1198.923264
2208.923648
1066.974976
16810.754304
826.816512
1039.7376
2064.061952
16371.747328
16254.598656
1090.936064
1130.833408
17307.44704
726.4704
1528.748288
15672.897536
1230.263808
16112.980736
764.951552
16217.73184
1093.820672
694.342144
16084.825088
721.202944
957.45408
956.267264
1015.232
1853.176576
1056.165632
16212.8384
1125.76
727.79136
18315.862016
989.332992
16204.330752
1398.699008
1223.81568
15785.765376
737.615616
16152.146688
1233.65376
1092.054784
1769.5232
1063.543552
1238.929152
1092.080128
1186.52672
752.535552
967.807488
1049.643776
1404.040192
1068.20352
17026.19392
1105.773312
1181.77792
17339.108096
992.20096
60599.727616
1064.849408
1344.836352
1371.65312
1049.142784
16281.948416
1044.689664
1368.369664
1387.864064
809.705472
16217.53856
1283.496448
959.897856
1117.019904
16063.503104
18847.353856
1234.122496
1470.45632
15805.312768
1215.451136
2176.18304
1075.438848
1063.736832
1066.064896
1220.244736
1940.088064
1109.882368
1468.465152
15866.66496
922.227456
15892.333568
15615.798528
1450.808576
1380.33536
1233.6
17443.419904
1194.379776
1411.280384
15655.50592
786.190848
2003.33696
1106.702592
1290.225152
1130.144256
972.82688
1193.610496
907.147776
1552.379648
817.924352
4223.070208
815.013376
657.939968
1061.063424
943.489792
1315.345408
1141.906688
3081.366016
4241.372928
1421.105664
1219.054848
4008.902144
714.627584
1445.129984
941.268736
1537.420288
1359.324928
1306.633984
842.193152
924.888832
1095.315712
1800.766464
1478.491648
1031.767552
1811.312896
1323.582464
1185.60384
1399.036672
2509.976576
1165.484288
2372.216064
2916.908032
1399.28832
46350.657792
750.18752
1077.489152
713.467904
46250.174976
2082.669056
1255.143936
805.783808
1308.695552
920.32
1473.119488
2874.937344
2068.877568
1628.909056
2077.12768
1903.479552
1802.756352
2689.995776
2392.711936
2041.686016
1961.407744
2308.094208
2033.880832
3919.315712
1786.578176
46189.180928
1709.737216
2142.94784
2193.864704
1988.109056
46066.784256
45900.96512
2619.77728
1378.424832
2050.92352
60846.657024
902.020608
1440.969728
594.374912
1297.477376
3872.231424
61547.341568
1269.193728
1491.550208
1469.61792
1046.56128
851.649792
1419.21536
2573.721856
3071.386624
683.61216
932.884224
1464.834304
1403.93472
1205.86112
2799.244288
1475.590912
1603.672832
3259.066368
46112.517632
1460.654592
2856.988928
1592.548352
983.554048
1748.286208
3187.54048
3962.935296
1214.519808
1135.502592
1571.190528
1314.745088
1505.125888
1945.609472
1588.730112
1571.172864
1348.839936
2118.711808
1481.798144
1566.575616
1642.688256
1628.955392
2472.98688
761.929216
47039.351296
1738.31808
1501.767424
1954.320128
1220.594432
1732.731904
2598.356224
45979.194368
2166.428416
45815.1872
45736.844032
2122.832128
2299.909888
1917.206784
46087.04256
1827.117312
1924.14208
1990.92096
1243.803648
45679.418368
2351.294976
45913.344512
47087.833344
45700.739584
45650.159616
45639.097344
2055.153408
4042.667008
45877.767936
45569.41568
2192.102912
2761.935616
2217.136128
2502.418944
46613.001472
46328.078336
2185.204736
45558.001152
757.837824
2168.937472
2360.570368
46102.354944
2144.59648
45583.668992
46462.286848
46001.16864
45627.497984
2171.552768
46245.187584
2098.674688
2995.68512
45697.255168
46462.840832
1406.971904
1275.873536
1444.86784
842.252288
837.867264
1359.119104
1909.887232
946.495232
651.884032
722.567936
4047.988224
1290.062336
705.851648
2509.243392
1731.890176
46486.331392
1275.840256
841.13792
723.600384
1339.264512
895.54304
1476.057344
2415.651328
817.263616
929.813248
1552.287744
3405.574912
1642.754816
1132.841472
1341.538048
1425.616384
2482.244608
885.471744
2222.823936
1041.388288
961.924096
1628.55552
701.177856
1619.642368
2148.979456
822.44992
1308.706048
1878.752256
1168.431616
1530.514944
1398.96576
1554.484736
1093.10336
1277.239296
1517.429248
1565.254144
1759.703296
1851.403776
1389.283072
1934.839296
1211.90912
3716.473344
969.593088
1827.702528
2193.952
1387.492864
1265.979136
658.866176
1787.96288
2100.811264
1406.716928
1447.125248
2142.418688
1952.7296
1179.657984
1751.657728
1931.85792
809.919744
1593.99552
1671.537152
4135.16288
121367.196672
1702.006272
1494.88384
1318.511616
1339.225344
1965.817088
1231.574272
1423.113216
2269.015808
749.261824
1699.251968
955.310592
1473.55136
801.41824
627.759616
1673.944064
1174.968064
1163.763712
1444.7616
1384.27392
872.140288
2303.9616
1271.411712
1915.097344
717.505792
1190.110464
1593.741056
3827.54304
1925.835264
1017.902336
2001.64864
1316.928
1975.533824
3627.685632
1330.413056
61135.444992
1483.737088
2091.985152
1459.548672
2462.019072
46156.875008
2599.8272
1424.93056
1601.038848
2539.004416
2397.627648
2046.852352
1117.78688
2085.534976
2643.104256
2534.497024
1729.020928
1368.69248
668.803584
1599.985152
1669.069824
4312.340736
1624.630272
1846.322688
1809.23264
1879.345664
1925.064192
1513.710848
2044.719872
1065.066496
2775.102976
1473.13408
1275.770368
2494.023424
1529.16608
601.510912
1792.358656
1529.174528
1872.979712
1657.57184
1088.758528
734.14144
4052.448256
2433.7152
3504.323328
1869.614336
2125.338368
1774.172928
61740.516352
2601.244416
1553.303296
45641.701888
2669.44128
1858.117888
2139.776768
2166.376448
46092.415488
2637.91232
1990.327296
1011.390208
1887.33056
1724.092928
1681.119744
2132.711424
60912.092672
45737.147392
1978.145024
1862.625792
45722.621952
1485.101312
1449.925888
1745.746176
1023.137024
1652.998656
1944.61824
45716.464896
46313.73696
1964.532992
46852.918528
46595.346688
2043.409152
1684.3776
2113.518336
1704.50816
1841.617408
1567.034624
46174.24384
2651.179264
1972.188672
2173.109248
2108.341248
61841.038848
2236.808192
2517.404416
2523.872256
2244.761856
45603.803648
2690.43328
2853.092864
1725.108736
61628.656896
2052.414208
45947.09504
1310.59968
2331.689472
45994.836992
2820.407296
46332.81536
4248.827136
2829.460224
2265.30176
46457.377792
2576.595968
2589.397504
2525.379328
1426.651648
45985.788672
2593.69728
2837.782016
1253.3568
2110.739456
3578.687744
45975.838208
2297.159168
1242.988288
45835.96288
3780.918784
2226.568448
1141.394944
2683.148288
45690.77888
2700.111616
45935.292416
2878.498304
1927.60576
2094.408192
2643.609088
1490.163456
3945.965056
46041.945344
2104.719872
47003.593216
46154.928384
46257.71264
2169.50912
983.60064
3540.318976
2231.52384
4344.964352
2514.610176
1725.897216
2139.70816
1324.594944
4304.91264
1820.339456
3642.796032
1787.968768
46083.510784
2167.160576
1745.321472
2710.652928
2134.56896
2676.626944
1589.90592
1929.198848
1483.635968
1454.169856
1823.971328
46106.280704
2137.41056
2195.948032
2086.418176
1713.946368
60801.423104
2043.944704
60962.976512
3286.579456
1540.527872
1813.362944
1919.378432
1423.836416
4182.439168
61150.897664
3099.717888
2857.245696
3360.238336
45941.669632
1453.511424
46022.385408
2077.620224
1700.449024
45769.57952
2798.822656
46766.87488
3896.24448
1845.022464
1306.519808
677.733632
16016.879616
736.734208
61119.734016
2294.603008
1032.592896
922.578944
1396.626688
822.249728
16073.111552
955.251456
960.999424
892.333312
1090.298368
1501.603072
676.242688
1275.012608
1348.242176
1000.558336
942.569984
601.746688
750.311424
1208.972032
1059.46496
1190.799616
717.182464
1176.10752
1105.408512
801.51552
18450.191872
567.842816
797.870336
15905.351936
851.60832
2356.976384
987.200512
1483.31136
16117.082624
1294.496256
2237.018368
16133.701888
16131.392256
1389.695744
909.065984
16115.00032
935.025664
16125.262848
15796.835328
1280.471808
2139.12064
1049.316352
1535.50976
933.165568
15532.120832
1951.078144
1076.4864
1648.548352
15685.483264
15753.091328
1755.446784
1181.19296
16913.256448
16223.834112
1150.563584
16651.437312
16220.963072
1024.699392
1161.280512
775.594496
17637.766656
914.776064
1064.434432
968.075008
15858.182656
17445.773312
1189.297664
1433.66528
15944.793344
1310.371328
16024.782336
910.53568
16269.195264
15729.939456
1075.000576
15597.497344
15602.02752
15978.769664
1308.940288
1137.003264
19184.763904
1172.475392
15821.289728
1301.657344
1255.44064
16229.87136
15571.708928
16978.726656
1214.068992
856.153856
16054.537984
15927.831808
1499.936256
1348.884736
15905.932288
2356.156672
1037.543936
15939.12704
16384.448768
939.653376
17751.222784
1172.689664
15897.283072
1443.997952
15607.040256
2336.43648
1120.55808
16183.95648
1456.190208
834.668288
16048.664064
861.692416
1546.464256
1205.646592
15604.994048
17862.847232
767.783936
16645.969664
1416.418816
16295.9744
15806.428672
1098.15936
16377.284864
1261.325312
1195.56224
17374.890752
1144.919552
15629.148672
1106.934016
1255.601152
1459.06048
1139.548672
18143.024384
1052.744192
768.750592
17014.653696
1143.74784
1649.16096
1281.518592
1082.027008
1143.683584
713.27616
1379.328
992.121344
1148.445184
17718.129664
1101.796608
1237.058816
1083.236864
15941.031168
2108.774656
1038.571264
1569.180672
16318.988544
1036.82432
1889.475328
653.2608
1000.606976
16030.163968
1052.226048
18950.552064
1166.329088
16385.213952
1145.210112
1138.611712
858.595328
960.884992
15959.81312
1077.992192
1194.52032
18684.283904
1009.618432
1327.466496
1326.440192
16265.484032
18889.251072
1069.699328
1450.991616
1193.487872
16246.533632
2101.015808
696.262912
1223.836672
1306.049536
15556.003584
1394.186496
974.022912
1149.618176
1184.811008
1083.88096
61242.652416
1260.783616
1207.491584
661.27616
1196.896768
17246.22208
1160.160768
1377.73056
876.789504
15825.477632
2070.150656
976.613632
1187.85536
1260.581888
602.386688
1237.198848
16184.940288
601.50784
1200.112128
16223.92832
60605.09952
1018.279424
1248.171264
1338.006528
970.89408
2270.096128
983.293696
1302.466048
15891.951616
885.052672
1698.360064
15598.768896
15927.687936
1146.424576
15662.945536
2100.928256
1168.132096
1309.532672
1378.210048
733.534976
871.454208
495.694848
1087.774208
1540.836608
1134.732544
46973.731328
1380.108032
2782.112512
982.713344
1114.529792
2160.150528
3103.804672
795.168256
919.658752
2080.75264
2361.779968
623.155712
1403.962368
1333.500672
1814.444288
1590.441984
2299.070464
1839.56096
737.554688
1877.552384
2012.589056
1128.101376
988.316416
1445.403904
46014.603264
4054.036992
866.373376
1878.829312
1110.679552
1022.018048
1183.455232
2608.347392
1941.6704
691.66592
1301.807104
1016.979456
2504.525824
1213.68576
726.675456
1219.723264
1160.209664
2074.444544
1146.165504
1241.859584
1546.703872
1051.988992
1208.038912
61972.333568
727.961856
1166.555648
1578.430976
46396.099584
2037.580544
1426.133504
580.645888
46473.859584
714.761728
1327.065344
1342.611968
1319.617792
1938.424832
1158.517248
1079.667968
858.556416
1292.635648
2534.607872
1208.451584
877.581568
1164.253184
1278.848
980.625152
1462.299648
1249.80992
1165.875968
1570.789888
1661.751808
2517.71776
1087.012608
964.04736
3548.077056
1314.759936
2177.480192
1249.537792
2428.84352
1460.049408
1104.24192
4537.395456
1205.669888
1346.29632
1110.463744
2247.90016
1111.397632
2080.23552
1406.662912
1626.010368
2159.7248
45821.727488
1708.152576
46132.649216
1721.869568
2129.101824
1369.625344
1522.974208
1897.910784
1365.053184
2329.526528
3237.023744
1760.63616
2008.811008
45902.240512
2464.747264
45893.737216
2120.05248
1689.0688
1337.52576
1641.782784
1364.818432
1058.584832
1960.50304
1431.930368
1620.697344
3766.326528
1719.837184
793.985536
1191.652352
1928.352256
46048.247552
1729.973248
46031.695104
1386.54208
3918.275328
1197.157888
2926.730496
1973.745152
47356.0064
2154.249728
2428.99328
2390.03904
2244.307456
1887.149568
47884.705792
2115.869952
3373.748736
2183.889152
46014.307072
2237.504256
2222.4384
1984.301568
45655.599872
4173.764352
2408.417536
1892.01664
46076.25984
46244.66048
3797.897728
2029.434112
47667.185664
2343.628032
2100.139776
4281.799424
1716.109056
3661.89952
60952.555264
2201.110784
2017.142272
46058.113536
45739.355648
45956.550656
2548.264192
2122.15424
2099.880192
2727.407872
1489.625344
1311.8144
1984.36224
46738.905856
3141.732096
1245.39776
2889.819392
1305.019392
46186.600704
1132.717056
46199.805696
1413.818368
2788.618752
1945.94688
47655.46624
2861.26592
789.350912
2912.491264
46136.225792
1736.284416
1997.52192
45894.846976
887.594752
1742.41024
1301.265152
1738.213376
1329.503488
2800.048128
966.022656
2346.358784
1041.37728
628.443392
1390.880768
2708.19456
1490.788608
1097.082624
1676.496384
2168.551424
1246.262016
1188.677632
3576.616448
2220.574976
800.310016
61534.237184
1376.486912
690.42176
1714.379264
1898.793472
1161.994496
1723.508224
2066.97856
2406.79552
1942.457344
61918.197504
2676.680704
1785.922304
2027.526912
2116.80128
45566.191104
1836.80512
1182.761984
2111.46496
3007.951872
2148.604928
4361.93408
1689.110272
1555.954944
1280.416
1086.798592
2975.40096
1087.481344
1733.587712
1031.001088
739.726848
2584.466176
2232.589312
2245.602304
1513.954304
1883.512832
2211.727616
45930.044672
1938.039552
1814.074368
1250.863872
1734.4704
3165.782272
2058.268416
1867.644928
2385.434368
4545.801472
46188.215808
2289.242624
1973.782272
46185.06496
2027.485952
3282.777344
825.224448
1773.831168
2303.84128
2014.969088
2172.9344
45743.326208
3015.126272
2147.531264
2121.919744
3101.452544
2250.640384
1930.28608
1290.448128
1329.411328
2281.979904
1558.341632
1742.347008
46163.738112
1461.285888
4629.629184
46443.247104
2557.334016
3427.53792
2447.616768
46171.958272
2265.159936
46587.8592
1759.12832
2737.580544
1436.919296
2578.070016
4562.011392
1621.576448
47337.715968
1319.292672
2244.033536
1671.170304
4001.770752
1544.419328
3070.671872
1826.426112
2676.918784
3035.704576
1844.034048
1844.50816
1343.301888
1488.474368
1033.766144
4655.84256
1654.355968
2171.885312
1747.299584
1802.83136
1415.510272
1661.87392
1778.067712
4455.962368
1926.03776
1945.70112
1920.066816
1986.102528
2051.798016
2027.475968
1671.318272
1809.992448
2097.026304
2005.413888
2106.406144
3641.673216
62992.15104
1779.937024
1114.948096
47221.448704
1686.204672
1575.384832
3079.104512
1250.473728
1274.552064
1897.821184
793.850624
1546.877696
1761.771776
1588.500224
2355.892992
2205.114368
2776.509952
2456.566016
1430.651648
2216.0128
1671.31136
1945.557248
1913.999872
2907.492352
1209.557248
45888.659712
46255.01056
46497.409536
2330.789376
2194.39744
2234.21824
46170.724096
1841.363712
2227.24608
1898.459904
1702.947584
61024.49536
3030.733824
1760.380416
45779.031808
2263.7248
62584.953856
46163.905536
62167.543296
2079.879168
45759.425792
45665.229568
45843.258368
1863.556864
3206.516736
46905.42208
778.134528
4366.006784
4092.901376
1845.457664
2868.978944
4556.23552
2004.451584
2151.748352
45622.565632
47744.990976
46716.351488
45978.898688
47145.467392
2595.876608
2185.633024
2387.233536
2464.130048
45897.245184
45602.194176
2755.815936
46376.23808
2077.199616
1264.514304
2291.105024
2391.969024
4442.41536
2954.283008
46622.8096
105954.575616
1905.70496
1635.444736
4017.432576
2164.61696
1361.018112
45700.113408
2341.156608
61388.98688
1656.781056
2411.242496
2428.889344
46416.245248
2124.448512
45792.062208
2346.78144
46157.529344
45930.616576
45879.7696
2819.665408
46432.875264
648.340992
46331.783424
45801.855744
2588.623104
45997.915136
2756.137728
2873.788928
63949.362944
46248.895488
1921.85344
2264.07168
2454.13888
1974.320384
2364.79872
2040.680448
45791.981568
46068.985088
2063.335168
1837.893632
2247.716352
2356.408832
2154.248448
46331.779328
46697.052928
4340.230656
61733.606912
2385.825024
2104.533504
45994.732032
46732.765696
46078.141184
2413.75872
45797.001472
2466.5536
3052.525568
2108.709376
47101.176064
1226.072576
2247.628544
705.21984
1149.314304
762.067968
1087.645696
17461.346304
1018.731776
994.061312
1147.005696
1103.740416
1387.52512
862.463232
1048.77184
730.611968
1231.021824
78221.700352
1199.836672
920.275712
1189.433856
723.864576
2863.5072
999.718656
1213.918208
679.53792
796.380416
1905.752064
981.617152
17823.279104
16254.155008
1360.964352
876.596224
718.048256
704.445184
1107.816448
633.873408
17782.479872
1101.841408
1673.45024
16068.305408
1475.799808
16685.26976
1241.149952
1785.14176
1424.313088
1206.320896
18888.549376
804.071936
956.256256
1174.059776
1072.856576
2500.6784
635.172864
16311.235584
1165.584896
1197.66016
16900.623104
1094.782976
15648.696832
16819.2704
1484.163328
2528.191232
1126.244096
16718.892288
15662.725376
15610.417408
1821.484288
670.06336
999.05664
857.306624
1323.045376
16566.872064
16249.179392
1896.680704
1365.760256
1232.389632
76442.227456
565.334272
1516.108288
1138.74816
1269.833472
2164.351744
1198.824448
15682.042112
1270.81856
1224.7808
1636.705792
969.62176
1221.726208
15759.331072
1347.707904
2387.493632
1263.695616
16039.537152
16420.370944
15936.159232
76488.469248
1084.182528
17105.071616
16026.295552
1419.763456
18512.465664
16261.31456
1755.516672
1158.794752
1402.665984
16148.748544
988.878336
1075.38432
1213.823488
16079.22688
1140.432896
991.51488
16619.298048
1191.106048
682.96576
16160.773888
15597.355776
17506.560512
1419.015424
1349.67936
1872.385792
1277.458432
17680.217856
1324.361472
16149.980416
2414.151936
948.717568
1718.040064
1348.253696
15562.77248
16056.67712
1034.449664
16111.170048
678.83776
15830.978816
1095.422464
725.378304
1466.945792
15620.088064
1183.381504
16383.545856
1248.05632
1707.6544
935.878656
592.64384
16509.138176
1137.820416
1081.840128
1059.952128
16071.480064
2584.682752
998.48448
16091.853568
15869.756416
16298.95552
16724.517888
854.29376
16345.705472
16376.749056
1306.845952
17217.668608
1242.014976
15691.358208
1428.784384
15595.522048
15792.724736
1088.268032
1103.040256
1200.05504
16044.25984
2285.103616
15862.051072
1684.019968
1354.608128
15877.577216
18011.322624
866.660864
15824.257024
16396.343808
16110.305536
15709.278208
15838.368256
16175.639808
1339.886336
15642.958848
1408.319488
16325.178112
1685.737728
1118.233344
1431.926784
15984.799744
1041.781248
16235.518976
1127.572992
743.200512
15788.989696
15800.300032
15859.803136
1396.338176
621.24288
15922.952192
941.176064
1423.07456
1380.283392
15801.59872
1119.105024
1208.823808
1103.026944
1351.529216
1010.525696
17348.819712
799.114496
1518.764288
1125.721088
16105.265152
17853.831424
1138.402048
1487.220224
16134.779392
1231.783168
16060.62592
962.975232
944.425984
1186.708224
1492.831744
17486.892032
16003.038464
1777.201152
1336.957952
1443.642624
2810.5984
738.545664
1803.472384
1457.309696
16579.122944
2773.030656
1180.927488
1435.616
1102.5856
1115.226112
1665.24928
1402.600192
3491.766016
1210.767104
679.777024
1165.089024
1786.07872
1015.137024
1164.813824
1777.27872
907.875072
1274.436864
1844.69376
1279.473152
1159.70432
700.667136
763.681024
1323.125504
756.995584
1034.59584
1002.511872
1106.786816
637.254656
1170.986496
841.336832
1702.42176
1097.309952
763.457792
1513.78304
1607.63776
925.957376
1826.141952
1106.083072
1871.705856
1940.286976
45991.119104
2128.439808
3060.018688
1474.029824
2043.382784
1914.443264
2712.794624
2439.490304
3660.905984
1458.784256
939.923968
1939.472896
1508.7232
2523.613696
1828.388352
1733.846272
2903.070464
3479.18848
1660.867328
46090.32064
4436.444416
4376.97024
1837.144832
1621.66656
2242.974208
46439.222272
2093.186816
2747.401216
1466.263552
46795.071232
1754.921728
1248.950272
4627.218688
2583.927808
46214.937344
2244.7296
2110.915584
47784.625152
2678.128128
614.669568
46704.975104
978.624768
2165.728768
45941.778944
4876.743936
45735.57504
1964.657152
1456.31616
2652.674304
3315.429888
1782.00576
1838.01856
2256.185088
3759.948032
46163.69152
2171.989248
1578.75584
2174.21184
46253.799424
705.774336
1815.181312
1748.216576
2065.265664
46126.864128
1358.045696
1026.25024
1632.99456
694.02112
2189.255168
1292.390144
1508.088064
1999.69664
1332.759552
570.930432
1886.50368
1065.080576
1057.106432
1914.316032
3292.545536
2157.59744
2042.018048
1791.150848
1387.958528
1733.402368
1723.506176
46263.124736
2198.963968
1685.8432
1273.489152
46538.000128
46030.723584
2307.346176
2150.877184
1938.584064
1034.622976
1784.810752
47861.509632
2162.669056
46047.320832
1474.460672
2289.294336
3100.683264
1361.875968
729.904128
60986.30272
1690.055936
2233.73184
2358.725632
2936.274176
2855.07456
1962.563328
1086.469376
1821.617152
1438.362624
1480.892672
1553.680128
2096.28928
2215.75552
2455.007488
1322.759168
993.841408
1830.757888
46009.811456
45908.964608
1946.213888
922.858752
980.157184
960.160512
1827.162368
1391.135232
775.24992
1394.062848
533.161984
1550.118656
1377.369344
1243.315712
46192.55296
1601.4144
1183.197184
1227.483648
874.017024
1561.022464
1343.421696
2836.800768
671.741184
1452.702976
865.569024
1299.038464
1499.119616
45606.72128
1990.63424
1832.087808
1443.132928
1699.634432
1774.886656
1735.438336
2019.216128
1369.763584
2154.331136
1573.120256
1982.631424
3917.279488
1777.078528
2774.743808
906.151168
2921.7792
1705.011968
1484.652032
45858.222848
2070.383616
47753.306624
4264.398592
1599.75808
1985.765888
2439.741696
1263.833856
1141.100544
1178.5728
1338.129408
1215.803648
1027.857664
1015.979008
1906.183168
1627.26528
1469.175552
1727.967488
1582.718208
1847.885312
1059.82848
794.41664
2003.721984
1355.798016
1704.071424
1209.137152
1764.990464
1340.121088
1124.242176
3796.298752
2567.43296
2411.005184
4448.45056
1157.865472
2980.474112
589.87648
4899.061248
3632.56448
630.52032
46011.620352
1925.216256
2497.93664
1598.42944
2007.798784
2247.231744
2128.086784
2766.930688
4560.600832
5045.965568
1960.955648
1995.8208
1986.977536
1903.490304
5031.05536
1944.978176
2396.685056
61056.504576
2160.212224
63481.139968
1915.39072
47821.862656
4898.387968
2222.208512
2424.894208
2901.587712
61026.596608
1294.555904
47076.705024
3138.580736
45664.758528
45930.0544
2523.049728
46002.5408
46128.656896
45679.25376
46631.973632
46253.06112
2091.18976
46095.865856
775.84
46186.524416
46283.342848
45912.95488
3222.757888
45723.215104
46083.784192
45774.69312
45830.793472
46059.860224
2206.880256
45931.150336
2159.241984
1994.738688
2128.396288
2596.644096
45834.276352
645.483264
62477.143808
46395.15648
2291.743232
47188.616704
45758.486272
1960.955648
2255.33952
2062.742016
3549.004032
2123.402752
2270.597376
4464.751104
4346.672384
2527.6096
46178.848
2332.33536
1354.66496
1207.620864
2155.650816
61774.970624
1941.834752
46294.407936
2114.479104
46203.14624
941.556736
45815.878912
2252.22272
870.777088
45982.711808
46601.878272
45952.805632
1068.585984
46246.031104
2395.704832
2170.056704
45879.02208
46391.573248
46719.52768
3052.295936
46444.111104
2338.230016
3644.870912
1949.382912
1989.294592
2198.973696
45715.392512
1388.623104
5131.59296
969.304576
45781.733632
61677.978112
45899.066368
45891.588096
46993.577472
1073.819392
1357.661184
1922.386432
1834.460928
743.88224
2512.488448
2218.643456
3219.122688
1279.182336
1234.920448
1750.17856
1348.9472
5067.99744
3180.740608
3669.004032
45968.761088
1821.056512
2144.77952
2489.481984
1998.334464
1929.356544
45718.380288
3202.125824
2396.54528
2493.26336
5091.840512
818.16704
2395.303424
46022.447616
2011.093504
2238.146816
45772.54272
2106.610688
2486.64832
2514.69568
2077.828608
47662.704128
1314.351104
1650.671616
923.309824
1825.327104
1387.943168
2328.530944
1525.149184
1273.583872
2976.438784
3096.748288
1206.558976
4612.912896
4668.557312
1957.627392
2268.442112
3126.796544
4700.299776
1827.0272
1825.328896
4714.458112
2930.468096
3100.59904
4492.67968
2139.742208
1885.134848
1985.8304
2120.630016
1248.961792
1049.179904
2500.06912
1324.964096
2365.344512
4152.974848
2718.994432
2882.320128
2186.777088
1977.532672
47398.330624
4586.027008
46245.164032
1917.274112
2205.82144
2165.787648
2401.084928
46152.239872
3176.601856
61170.62784
1362.525696
2183.001344
963.215872
2071.070464
2178.78016
46115.036928
2463.44832
46059.870976
46822.572544
46072.659712
45595.94624
2166.852096
2304.296704
2285.04576
2418.06592
46178.067712
2276.39424
4092.218112
2061.970688
1876.376832
1972.61312
46819.590656
2281.528064
2513.133824
4280.8704
2395.985152
1921.054208
47328.92416
2278.137856
46092.748032
2406.205696
2215.634176
2251.309568
46026.678272
2052.34048
46046.619136
2975.141632
3063.786496
1460.574976
5071.832064
2293.871616
1510.445824
600.576512
619.473152
674.877696
15908.384768
16228.832256
18232.378368
15972.032768
1134.41152
1249.560064
1069.257728
1076.58496
629.816064
1353.379072
1237.705984
1036.845568
1397.19936
1033.895936
953.59744
1226.00576
1084.349952
17391.808512
1156.432384
16286.858496
16763.925504
1108.996608
17154.368512
1177.378816
16153.945088
1048.718336
685.479936
2955.780096
574.243584
1290.125056
1256.91136
1320.690432
2129.015296
15839.3792
16237.18528
1140.026112
15853.5616
15808.550656
16113.393152
1258.119424
1218.612992
15890.629632
16004.222208
881.023744
1685.328384
16298.285312
15940.542976
15541.321216
15978.689536
1472.131584
16149.133568
1225.280512
2069.688832
15865.010944
17466.168576
1431.542272
794.269696
1864.398848
618.526464
878.037248
1071.618048
1369.874176
2021.289216
1122.87872
634.85696
1454.03648
16009.215232
20560.090368
1168.835328
15782.35648
1222.120704
1364.715776
15884.772096
1100.105728
1450.198784
1307.366144
15789.205248
17125.421056
868.03584
1818.102784
1221.384448
1197.349888
19208.030976
1055.979776
619.384576
1233.408768
1057.570304
18889.194752
1026.363904
16789.45408
1435.151872
1057.826304
18636.733952
15891.274496
16061.434112
793.670656
16196.676096
16832.731392
702.424832
1884.71296
16222.092032
1137.465088
16012.939264
1000.529152
17450.717184
1177.48864
15566.214656
1868.375808
1025.055488
16098.413824
817.766144
1281.178624
2801.520384
865.342464
16303.624192
1412.127488
16193.358848
15789.256704
1198.944768
16399.500544
1457.157632
1344.84736
2484.27776
978.841088
17017.893888
1295.905024
610.52032
20007.657984
940.13184
1214.98112
919.650816
1039.883776
16164.393984
1212.004608
1381.3824
16275.181312
1051.787264
1222.697728
1026.415872
1517.811968
1481.67296
15774.506752
2396.46976
803.403776
16930.287104
1203.040256
586.130688
2708.18688
1118.27712
16237.094912
1432.415744
1261.686272
2635.973376
1208.395008
842.72384
689.87392
1009.10208
17433.02144
1095.1296
16790.699776
609486.039296
1137.865216
1930.50112
1030.628096
16006.586112
1312.620544
1122.903808
1784.851712
746.211072
1815.686912
16059.6096
15692.97536
18424.468992
1030.16192
1492.676608
1029.763584
15721.52704
2224.27136
969.636608
1748.811776
16183.11168
16213.078528
16421.003008
931.991552
1771.543552
1063.571456
1077.018624
16872.150016
1237.194752
15762.686464
815.870464
1353.60256
15980.277248
1214.775808
16360.008448
16256.613888
16181.46816
17617.078016
1170.866944
16894.497024
1494.523392
1019.056896
1895.187712
1013.270272
1670.894848
15590.517504
1398.271744
16644.4032
930.191616
16534.482944
1275.3344
1270.715392
20142.47808
1001.969664
1548.264192
1241.243904
1033.58976
1480.797696
15908.729088
759.631616
1417.053952
1340.981504
2498.745856
1156.000512
1629.899264
15714.393344
1269.520384
18277.89312
1217.60256
16685.988864
16115.675648
15647.141888
17075.883776
16322.625792
1577.854464
1513.803008
1006.7776
1024.818944
1542.620672
850.208
1920.889856
988.197632
4865.323008
749.091584
1610.657536
1050.482688
2433.731072
714.451456
1528.670976
1070.033664
1135.771136
2066.68032
1051.77472
1332.249856
886.819328
1277.661696
1003.165952
1104.156928
642.17728
1188.34816
1411.456
821.571328
1139.833344
1317.616896
3593.51424
1369.648128
685.697792
1004.201984
1346.555136
923.881728
1700.476416
2666.622208
1252.444928
1225.748992
1659.6608
3699.154688
2318.679296
1078.398976
1694.315264
932.861952
962.49472
2414.134016
3116.689408
2185.957632
1713.070848
1603.615488
685.351936
1210.538496
1693.69088
1527.707392
2046.11072
671.55968
1184.654592
916.215296
2761.040128
1278.84288
2029.597952
859.530752
1226.447872
1248.22144
1678.323968
1466.484224
1140.835328
2097.85856
1665.143808
1999.566848
1435.831296
2026.0096
865.293568
1201.927936
1253.1072
2777.138176
1418.535424
2154.250752
3776.823552
1780.907008
4043.478272
2532.28544
1638.940416
2732.841472
2498.361856
1613.908992
1714.464256
1018.414336
1771.450624
1994.689024
3066.76352
4681.300224
592553.75232
1127.150848
1443.891456
5614.573568
1305.581056
2069.792
1602.809856
4273.196544
2588.386816
594486.011648
592553.53344
593833.097216
592553.613312
3762.880512
592553.591552
2045.530624
3567.711744
586.451456
1090.199808
1455.409664
593833.217024
822.226176
1473.699328
2693.067264
591925.133312
3144.419328
986.617856
1491.18848
1290.75712
592553.660928
1965.60384
1441.754112
776.785152
1518.023936
593833.20192
1283.405056
3043.60576
2489.09696
3144.31488
1514.403584
1185.806592
2135.052288
1923.88864
1176.077056
591925.092352
593833.09568
4761.228032
3112.05632
1916.116224
2822.144512
594486.026496
4608.501248
3602.970368
857.606656
3342.227712
1955.847168
1342.130432
1648.8
3303.662848
2254.886144
1975.702784
593833.154048
594485.966592
591924.981504
1723.214336
1831.720704
1179.58144
5749.183744
5444.720896
1334.374912
996.166656
1126.006528
983.350016
1395.67104
932.073728
1332.5184
591925.129984
1267.993088
1076.432896
1167.016448
4313.059328
1334.788608
1463.695104
885.255424
686.143488
2889.541632
1143.101952
1001.344
1743.46624
1080.362496
591925.077248
2754.38336
4898.649344
1070.002176
1332.565504
2081.847808
1566.011392
591925.092864
2154.99392
902.507776
1578.017024
2777.62048
3182.113536
1250.03136
1560.860928
2868.458496
1110.747648
592553.601536
2073.47968
1235.65312
2969.041408
1302.624256
591925.089536
1557.243648
591925.105408
1694.171392
1481.192448
1710.965504
2546.749696
2182.975488
2710.243328
794.852096
1298.376704
1847.5968
4237.20704
1075.968
1723.256832
591925.083648
1969.418496
591925.085952
2153.538816
1525.094144
1251.220736
1527.058944
592553.688576
1863.574784
2381.988352
2304.281856
1294.914304
2467.377408
5005.056512
1255.142144
1711.951872
593198.361344
1945.285376
1200.988928
2165.086976
591925.054208
1974.119424
3096.610048
3092.134656
1502.619648
2337.628416
1984.561408
1114.081024
2610.745344
2239.091456
1838.65088
594486.033664
1885.382144
4043.383552
2844.805888
1625.969408
2211.68512
2103.106816
3885.941504
1559.28704
1541.146368
2044.744704
592553.66912
2870.51776
591925.031424
2448.467968
1548.275712
2850.729216
3046.668288
1573.804288
2282.092032
1658.124288
593833.187072
2273.053696
4788.961536
3798.951424
3806.529536
1950.94144
592553.636608
4168.38016
2233.769984
3916.79744
4628.723456
5536.678144
2052.732928
3331.508224
2267.286784
3632.571648
1097.327872
2222.63936
4580.625152
1920.777984
593198.351872
3888.475136
591925.04832
701.306368
5317.69344
2901.7536
1742.918912
2317.001216
1641.118464
3522.686208
2233.765376
2028.74624
592553.585152
2217.134592
2069.41952
2529.295104
2789.466624
593833.191424
591925.05856
1776.33152
3222.494976
5566.88256
2872.082944
2057.359104
2170.650368
593833.127424
1935.934208
2196.56064
2129.248512
594485.98016
594485.951232
2044.57984
591924.941312
593198.263296
3944.975872
2308.143872
594485.993984
5774.164992
2265.44256
594485.939456
592553.556736
594485.958144
593198.284032
592553.491456
593833.144064
3413.08672
1818.606848
1976.567296
2020.393728
1977.09184
592553.53856
592553.562368
592553.506304
592553.555456
1788.799232
2295.844864
2103.864576
2077.438208
2149.472
1451.45088
964.624896
593198.268672
593833.05216
1847.516928
2062.213632
2080.930816
5321.770752
2024.23936
592553.628416
2121.55904
592553.590272
1659.171584
592553.513728
592553.520896
2251.514112
3588.182784
3708.96768
5337.731072
593833.050368
5140.30592
2062.198016
1884.691456
2078.735872
592553.655552
1733.472768
3069.58464
592553.548032
594485.995264
3443.778816
1909.69344
1870.409728
938.476032
1938.042368
1859.094784
1805.61536
592553.513472
5244.971008
1737.460992
3358.216448
1851.346176
2120.85888
592553.592064
2021.330944
3130.897664
2000.629504
1733.741824
1930.232576
593833.101568
2082.34368
2076.946176
1972.314368
1983.655936
5393.95456
593833.011456
2085.042944
593198.31936
2134.676224
2321.713408
2071.46112
593833.019392
594485.970944
593833.05216
1401.196544
591924.980992
593833.139456
4490.021376
592553.54496
593833.17248
2033.530112
2933.815552
1629.402624
3352.627712
3133.82144
3162.509568
3744.19968
1641.17888
592553.586944
5293.127168
1893.200128
1540.550656
5357.445376
1584.214272
3741.748736
5766.999808
1722.92096
5024.665856
592553.608192
3099.514112
2124.629504
592553.513216
593198.316032
3540.563968
1497.685504
592553.52832
2062.292224
593833.08288
2273.74848
592553.480192
592553.6064
594486.031616
592553.54624
594486.004736
1666.585344
593833.133824
592553.543424
593198.30784
593833.094144
593198.242304
1979.764736
1868.452352
1642.191872
2034.204416
2240.424448
1858.40384
1722.016256
1844.699136
3752.692992
593833.069824
593833.071872
593833.107712
723.131136
592553.445632
5526.205184
1772.680704
2090.481664
2094.72512
593833.084416
2144.32256
592553.547264
723.131136


==> data-new/loadspike/criu-local/output.txt <==
9838372
9863428
9863420
9863528
9863908
9863528
9863916
9882308
10089852
9894336
9894344
9894072
9893824
9893816
9893800
9893552
9893304
9893172
9891704
9890712
9890572
9890572
9885524
10279744
9898728
9898004
9897996
9897996
9895428
9895424
9895060
9893944
9893948
9893576
9893568
9893568
9893692
9893452
9891708
9891180
9890836
9890844
9890968
9890836
9890588
9890588
9890588
9890456
9890332
9890096
9889968
9889852
9889844
9890092
9889588
9889340
9889216
9889092
9888844
9889792
9886916
9886916
9886668
9886420
9886536
9886404
9886280
9930988
9920392
9897448
9897432
9897036
9896928
9896672
9896548
9896540
9896548
9896168
9896044
9897804
9894416
9894432
9923580
10241292
9900248
9899452
9899428
9899304
9899172
9899304
9896488
9896232
9896108
9896248
9895976
9896100
9895968
9895720
9895596
9895596
9895448
9893276
9893276
9893276
9893284
9893152
9893516
9893640
9893640
9893404
9894472
9892568
9892832
9892336
9892336
9892336
9891964
9891328
9891212
9891204
9891468
9889904
9889896
9889904
9889912
9889664
9889656
9928380
10011624
9898632
9898632
9895348
9894932
9894940
9894692
9894312
9894312
9894312
9894184
9893936
9893688
9892204
9932728
10256808
10072712
9901640
9901636
9901648
9901384
9901260
9900764
9899540
9899556
9896964
9896824
9896188
9895940
9895808
9895816
9895444
9894800
9894564
9892556
9892548
9892564
9892560
9892172
9891932
9891684
9891560
9891436
9891312
9890424
9890168
9889804
9889448
9889200
9888952
9888952
9888820
9888696
9888696
9888572
9888072
9887848
9887832
9887824
9883844
10064044
9900088
9900080
9899956
9898160
9898564
9898448
9897560
9897428
9897312
9897304
9897048
9897056
9896800
9982616
10289780
9913540
9902488
9902488
9902480
9902480
9902356
9902232
9902232
9902232
9898380
9898248
9898008
9897528
9897272
9896776
9896280
9895728
9895332
9895208
9894660
9894668
9893688
9893548
9893300
9893300
9893300
9892812
9892684
9892436
9893444
9891220
9891108
9890984
9890736
9890480
9890224
9890472
9890224
9889968
9890888
9889208
9889084
9888960
9959168
9934596
9901500
9901508
9901252
9901004
9900880
9899588
9899220
9899088
9898716
9898476
9898352
9898104
9897980
9976732
10246648
9903144
9902192
9902192
9902076
9902076
9901828
9901820
9901696
9901680
9901556
9899616
9899612
9899636
9899380
9899016
9898148
9897860
9897612
9897728
9897480
9897212
9897004
9896888
9896368
9896360
9896112
9895980
9895856
9895600
9895592
9895368
9895748
9894124
9893992
9893876
9894380
9894628
9894372
9894372
9894124
9894124
9895080
9894420
9978096
9962064
9902876
9902876
9902504
9902488
9902372
9902240
9900356
9898888
9898888
9898640
9898640
9898516
9898276
9975980
10124096
9909188
9899768
9898992
9898744
9898496
9898248
9898124
9897992
9897868
9897628
9897860
9897736
9894952
9894828
9894580
9895260
9895268
9895020
9894896
9894896
9894772
9894772
9895316
9893236
9893368
9893236
9893368
9893616
9893492
9893228
9893104
9892980
9892444
9892956
9892832
9891468
9891228
9891104
9890972
9890848
9890600
9890600
9889228
10055860
10054924
9903084
9902580
9902320
9902184
9902060
9901936
9901936
9901812
9898880
9898488
9898488
9898488
9898100
9999080
10179948
10175140
9904716
9904044
9902896
9901252
9901128
9900880
9900756
9900508
9900376
9900252
9900128
9899880
9898680
9898076
9897728
9897704
9897656
9897656
9897656
9897648
9897516
9897516
9898008
9897004
9895676
9895544
9895412
9895680
9895672
9895796
9895796
9896044
9895920
9893628
9893496
9893624
9893624
9893624
9893624
9893376
9893236
9893608
10075212
10136732
9902868
9902456
9902332
9902084
9901836
9901844
9901332
9901580
9901456
9899168
9898272
9898156
9898388
10131728
10154852
10075640
9901208
9901156
9900784
9900660
9898292
9898432
9898060
9898060
9898052
9898416
9898416
9898672
9898672
9898424
9898672
9896608
9896732
9896608
9896856
9896856
9897228
9897344
9897344
9897344
9896352
9895732
9895732
9895980
9895732
9895732
9895972
9895600
9895476
9895484
9895912
9893876
9893380
9893512
9893380
9893380
9893372
9893504
10078456
10127976
9902672
9898852
9898340
9898092
9898092
9897844
9897712
9897720
9897596
9897596
9897596
9897664
9896644
10079296
10108568
10121868
9901228
9900356
9900596
9900596
9900720
9897032
9896908
9896908
9897056
9896808
9896676
9896808
9896932
9896808
9898552
9898336
9897332
9897072
9896824
9896824
9896948
9896948
9896956
9896948
9897072
9900700
9896576
9896576
9896404
9896264
9896396
9896512
9896512
9896636
9896636
9896636
9898068
9896400
9896516
9896508
9896384
9896136
10118884
10115424
9903156
9903080
9901772
9900652
9900528
9900528
9900272
9900148
9899892
9900016
9900016
9899768
9899436
10080840
10133088
10049980
10125932
9902084
9901744
9900752
9900620
9900504
9905136
9898896
9898896
9898888
9899020
9898904
9899020
9898516
9931184
9898604
9898472
9898472
9897480
9897736
9897488
9897348
9897348
9897224
9896984
9896860
9896604
9896820
9895556
9895564
9895564
9895176
9895052
9895052
9894804

==> data-new/loadspike/criu-remote/latency.txt <==
9055.505408
11304.972288
12149.361152
9555.334656
11317.05472
9096.889344
11799.192832
11860.88576
5686.96576
11443.831808
9145.286656
11222.595328
12109.680128
9684.6976
10907.709184
9143.337472
11842.859008
12138.394368
8571.52256
11140.255488
8729.131264
11747.510272
12093.810688
9272.684544
11479.241472
8912.863744
10543.79776
11883.773184
6086.492416
11433.881344
9108.812544
11133.812224
12105.162752
9663.1936
11208.334848
9248.08832
11789.699072
11941.377792
9713.497088
10898.960128
8998.572544
11760.372224
12069.321728
9743.398144
11354.911744
8959.155968
11536.786944
12073.432576
9492.649728
11239.116032
9046.057472
11816.435456
11882.504192
9680.090368
11023.418624
9078.916352
11901.257984
12158.549248
5000.92288
11433.808384
8973.384704
11901.253376
12138.586112
9755.997184
11379.095552
9156.918528
11872.447232
12153.510656
8297.931776
11469.483776
9099.91552
11483.955456
12137.845504
9439.954688
11400.388608
9167.207424
11808.46976
12092.252672
9639.389184
10964.36096
9019.109888
11886.14016
12153.40544
9667.078656
11447.800064
9200.28544
11886.021888
12042.554624
9703.841024
10937.092096
9187.321088
11075.532544
12140.329984
9661.996032
11078.686464
9238.7392
11863.952896
11997.0816
9624.027392
11399.843584
9059.547648
11455.508224
12031.957248
9480.342016
11326.055936
9189.942528
11633.885696
12137.851136
9909.778176
11427.13856
9118.196224
11770.490624
11939.217152
9704.18304
11286.52288
8897.735424
11868.52864
12143.976192
9764.50304
11482.157056
9033.37984
11549.421312
12065.425408
9844.520192
11191.246336
9089.679616
11526.133248
11915.339776
9537.87392
11459.230464
9151.588864
11841.924864
12121.972992
1554.543104
11473.076992
9025.138944
11773.05856
12051.520256
1759.411712
10975.712256
9218.431744
11807.50208
11617.772544
9768.94464
11376.09216
9205.953024
11626.598144
11950.454528
9652.308992
11320.357376
9080.857088
11858.876416
11967.407616
1673.625344
11455.53152
9211.53792
11689.828864
11992.385792
9498.776064
11469.255424
9230.990592
11623.299328
12020.930048
9521.320448
11213.111808
7572.062464
11763.973632
12092.251136
1547.232256
11404.841216
9161.822976
11691.620352
12054.731776
1706.362368
11485.484544
9175.454208
11553.261056
12131.327488
9607.723776
11129.909504
9043.811328
11497.142016
11906.921216
9850.68288
11157.544704
8990.72
11787.586304
12011.691264
9718.710784
11494.902016
9125.192192
11523.74016
12035.903744
4090.8288
11454.483968
9078.565632
11900.485632
12117.678848
9594.6176
11490.789376
9162.886656
11638.075904
11965.572096
9856.99968
11353.71776
8896.655104
11855.318272
12084.375296
9737.12768
11364.759296
9053.145856
11836.575232
12114.29248
1567.344896
11275.83232
9136.829184
11794.112768
12123.745024
1635.193344
11468.835584
8166.991872
11830.68416
11585.440768
1642.273024
11337.943296
8866.397184
11826.030336
12038.862336
9601.928448
11390.333696
8989.769984
11822.465792
12059.76448
1478.762496
11207.36768
9134.361344
11863.456
12097.24672
1602.847232
11369.874432
2664.853504
2806.861568
2680.713216
595.557376
2687.199744
2805.209856
2879.767552
2819.711744
2047.430144
2968.794624
2757.455872
2682.286336
2566.343168
2141.964032
2839.304704
2737.83296
2736.068096
419.843584
2830.572288
2592.144128
2013.648384
2815.63904
2690.912512
2746.871552
2876.696064
2761.648384
2754.395136
2789.774336
1973.510144
2789.77536
2661.742592
2753.090048
2812.30592
2751.74656
2816.156416
296.930304
2847.501824
2799.394304
2718.064384
2746.58048
2027.186944
2846.331904
419.31264
2731.470848
2840.165376
2905.411584
2855.089408
2635.680256
2731.581696
2240.520704
430.552832
2591.62624
2916.72576
2891.326464
2719.470336
2970.383104
2611.757056
2972.237568
2142.660864
2882.25408
2747.39584
2592.636416
2263.612928
2738.510592
2886.543104
2783.716352
2890.142464
493.893376
1769.541376
2709.284864
333.854208
2852.26496
2202.419456
2821.048064
2885.885952
2695.227904
2641.916928
2856.329728
2758.67136
2065.81376
2747.844864
2762.55104
2876.637952
2891.342848
2698.514944
2852.759808
2901.433856
1940.360704
1987.958272
330.227456
2808.31488
2740.052224
2048.098816
2051.572736
2660.244992
2874.226176
2690.646528
2695.245568
2903.421184
2795.911424
2868.074496
2859.730688
2811.751936
2790.91712
2719.818496
2709.881856
2718.708992
2702.461184
2907.7568
2152.523264
2762.888192
2681.650688
2905.198848
2861.717504
2881.395456
2920.246528
2866.5216
2732.088832
2818.331136
2593.746432
2890.334208
2777.463552
2909.281536
2709.066752
2591.026944
3317.28384
2699.664896
1266.239488
2022.1952
1817.715712
2817.22624
2198.939136
3011.820032
2015.147008
2261.423104
2884.294144
3139.157504
2878.034944
2766.248448
2772.811776
3173.153792
3250.642688
2883.21664
359.765504
2768.303872
2134.693888
2695.550976
3291.520512
3521.290496
2790.541312
2881.983744
3198.8992
2821.462016
983.204608
3186.24384
2746.709504
2891.6544
2845.886976
2920.297728
2860.776192
2740.967936
2790.864128
2822.950912
3150.806784
2585.845504
3213.79072
2630.319104
3868.489728
3351.750656
1922.576128
2806.52928
3451.841792
3436.483328
316.31232
2217.39008
3603.460864
2522.148608
2272.611584
1523.909888
3325.464832
2770.486272
1840.229888
2704.94848
2409.119488
3655.472128
3552.460288
3359.25376
3297.995008
3176.395264
3405.955328
3609.416448
3250.843904
3025.985536
3167.76064
1945.001472
3042.514944
3730.072064
3250.82752
3294.72128
3635.475968
3542.060032
3075.501568
3250.212864
3458.89024
3652.423936
2026.743552
3160.82304
3196.7104
3449.796096
3453.017088
3080.411136
3566.738688
3477.208064
3585.035008
3734.234112
2578.833408
3507.494656
2662.22976
3655.822848
3361.614848
3693.090048
3362.077696
3827.446784
2730.680832
2231.438336
2890.67392
2720.818432
3633.488384
3091.670528
1398.257664
3458.857216
2826.685952
3348.189184
3093.664512
3431.470336
3118.095872
2703.824384
3885.18912
2364.1792
3703.773696
3648.292096
3097.210624
3288.431872
3631.638016
2772.20096
2776.733696
3548.643328
3273.624832
3703.113728
3708.382464
3081.8112
3835.376896
3836.588032
2319.35232
2726.303232
3495.490816
3476.337152
2722.9184
1652.720128
3359.460608
3198.135296
3483.865856
3869.277184
3776.667136
3675.04896
3514.73792
3472.360448
3517.246464
2577.995264
3373.047296
3750.714368
3781.052928
3394.810112
2677.72672
3437.307392
3270.557952
3686.09792
2673.34912
3751.723264
3751.312896
3669.194752
3816.922112
3768.6592
3492.291584
3648.049408
3502.637312
3521.772288
3648.775936
3657.82144
3349.43616
3390.22208
3460.540416
2450.283776
3468.975616
2457.48736
2471.313152
3161.388544
3728.533248
3402.607616
3543.272704
3640.553728
2525.448448
3386.014208
3835.03872
3312.955648
3451.91296
3392.910336
2611.75552
3892.422656
3381.306368
3473.857792
3434.582272
3804.393728
3650.107904
3562.319104
3344.453376
3555.788544
3714.006528
3692.984064
3789.311488
3600.532224
3813.901568
2461.305856
2595.720704
3746.642688
3711.943936
3755.333376
3409.00352
2622.272512
2483.991808
3659.375616
3660.262144
3879.919616
3238.217984
3514.066432
3685.025792
3152.86912
3366.96832
3607.702016
2495.354624
3639.633408
2534.220032
3674.444288
3680.27904
3893.5616
3417.90848
3841.425408
3488.468224
2660.507904
3749.625344
3753.442816
2750.703872
2629.998336
2136.523776
2809.755136
2916.469248
2066.458624
2992.557568
1990.23488
2015.910144
2041.314816
2900.796672
2753.988096
2927.85792
2773.69216
2696.995072
2901.263616
2907.42912
2699.683328
2756.279296
2832.741632
2136.726272
2894.582016
1907.704832
2796.465152
2873.249024
2663.647488
2746.391296
2594.943744
2730.315008
2745.288448
2769.85984
2209.362944
2630.052352
2796.220672
2882.365952
2894.044672
2872.061952
2686.441216
2836.44032
2856.010496
2821.218048
2823.966464
2945.573376
2766.431232
2860.162816
2796.55808
2774.660096
1955.53536
3111.478272
1957.508352
2021.958912
2134.966528
2827.53664
2789.414912
2883.543296
2767.709184
2884.097536
3201.534976
2698.741504
3089.94048
3133.065728
3058.463488
3215.112192
3678.061056
3281.448704
1357.53856
3118.889984
2744.696576
2901.927936
3543.722752
2760.464896
3214.031872
2624.553728
2162.352128
1924.647168
3414.170624
3115.774464
3149.423872
3701.278976
3358.498816
2774.38208
3262.471936
2563.039488
3585.077248
3438.47808
2228.295168
3670.592768
3732.510464
3701.905664
3248.917504
3263.73504
3763.058432
3601.065728
1137.804032
3357.513472
2784.855808
2771.126784
3317.823232
3208.330752
2938.425856
2730.094848
2816.516608
3209.153536
3241.535744
2721.801984
3314.616576
2843.841792
2151.523584
3206.76096
1950.67136
2787.081216
3543.316736
2498.55616
3638.037248
2493.944576
2663.100416
3645.887744
3269.010688
3156.858112
2629.43232
3093.208064
2088.474112
3269.643008
3326.220544
3578.412032
3392.687872
3345.326592
3570.409472
2634.848512
550.966272
520.423936
600.285184
552.9792
651.899648
1081.679616
671.570432
920.151552
505.594624
652.739584
834.154752
752.689152
575.833088
561.853952
483.437824
1057.49248
899.613184
296.702208
903.984896
660.341504
354.81344
942.772992
892.690432
873.502208
862.262016
495.286784
911.987456
420.650752
555.743744
677.662976
567.375616
338.055424
505.40544
438.656256
361.003776
1092.884736
604.342016
876.579072
417.435392
338.028544
1094.709504
368.09216
623.681536
604.548352
807.884288
718.789888
733.527296
655.639808
498.54976
625.304576
1113.927424
682.559744
785.177856
639.574784
898.97216
885.10848
611.225856
911.301888
457.874432
1008.589056
772.517376
943.956736
627.479296
799.443968
1007.677952
893.700864
334.027264
839.224064
869.565696
616.448512
966.619904
598.972672
399.424256
937.87648
613.0816
928.804864
802.892544
1021.990912
806.569472
681.99424
798.233344
532.597504
1044.175616
856.286464
289.873152
455.491328
863.168256
812.432128
832.80128
803.548416
539.061248
849.435648
966.940672
836.891392
1014.847232
633.583616
844.302848
739.461632
977.04576
696.531712
559.53152
940.880896
805.472
798.130688
1039.315968
858.452224
839.89248
974.896128
911.537664
851.622656
1081.121024
967.120128
999.916544
867.83616
987.772672
874.876928
981.764864
470.177792
905.62944
506.251264
733.353728
893.060352
932.132352
808.297984
914.926592
891.963904
852.659968
975.335936
929.18144
988.354304
920.118272
597.522176
882.16192
656.494336
744.91904
650.647808
549.499648
501.960704
499.863552
725.389568
514.386432
746.988288
758.203136
930.286848
885.922304
732.726528
618.64832
833.594624
573.462272
405.447936
977.56544
852.696832
758.308864
743.854336
963.30624
746.206464
983.486464
798.837248
717.46816
998.978304
941.20192
364.190976
483.601408
767.385344
835.847168
1010.981888
739.909376
940.771072
906.501376
735.801088
1095.046656
842.406656
672.32896
813.44512
896.307968
889.787648
456.652032
744.820992
630.315264
873.481984
910.77376
905.013248
534.587648
773.155072
863.803392
856.839936
783.072768
564.451584
725.800448
697.849088
1086.359552
625.701376
581.40928
782.53824
741.48608
910.806016
409.719808
627.8784
490.54976
973.341952
869.976576
304.58752
447.339264
660.36864
652.753664
928.174848
657.98272
514.56896
753.74592
723.599104
457.813504
488.59264
323.06944
681.7216
977.999616
842.459648
654.163968
845.500672
709.3056
362.306816
1126.393856
375.966976
518.080256
712.470272
713.343232
499.401216
963.033344
893.653248
757.795584
800.133888
626.119168
839.963648
741.482496
688.017664
904.865024
879.939584
682.524928
834.37824
841.593856
474.136064
980.148736
551.144448
1169.288704
536.807936
599.104768
972.812288
1001.741312
443.137024
466.057472
788.606464
1133.009408
310.612224
422.338048
358.660608
991.732736
302.477568
410.157824
329.54752
357.537024
358.695424
625.252096
510.831872
849.375744
469.005824
745.128448
266.295808
548.72448
779.470592
676.890368
1408.132352
805.032704
985.477376
907.182336
1099.264
774.204928
366.799872
577.953024
982.251008
855.826432
833.705728
935.818496
597.892864
574.32192
569.733376
849.325056
915.950336
890.892288
527.703296
1349.183488
698.210816
549.962752
1528.910592
1549.959168
653.883392
767.668992
376.610048
406.55872
534.116608
862.298624
448.036864
1069.282816
1052.543488
1291.29856
1080.811008
956.669952
435.883264
842.814976
845.639168
1134.682368
734.739712
1413.719296
846.080256
856.672256
1005.486848
1112.693504
890.048512
980.667904
1126.841088
649.529344
1778.155008
851.389952
918.712064
873.589504
933.43616
901.849856
973.376256
708.449792
1225.986816
1374.373376
1048.36736
940.250368
1302.326784
1569.854208
314.647552
1157.213952
935.888384
1148.602368
837.1968
949.945344
1168.79232
980.147968
1094.618112
1042.195712
1065.229824
956.683264
1104.59648
1004.815104
1031.383808
954.898432
1120.631552
683.064832
813.145088
1703.222784
1144.361472
700.871424
1275.105536
1545.568256
371.757568
383.506944
1029.418752
812.655872
299.158784
1007.23968
993.340672
1123.491584
843.787776
1462.688256
372.212224
734.083072
742.547456
1308.482048
982.302208
830.024448
1049.080576
601.435392
809.332992
1021.210368
764.960256
866.43072
702.298624
1049.434112
1190.551808
1017.66144
1167.446528
569.344768
1007.390464
955.391744
1532.594176
1287.87968
1086.750976
863.868416
1026.57408
1415.212288
1091.468032
1147.693312
1194.8864
1310.822144
988.6016
1157.060352
816.063744
1074.349312
1079.97824
750.960384
1013.03552
675.744
294.348032
1811.148288
1306.811648
1398.948608
1045.008896
1086.051072
1389.941504
1447.69792
1800.472832
1302.08128
1378.302976
1378.87232
361.07392
684.385024
392.11904
1194.073088
945.63328
1087.545088
1317.216
1170.045184
918.05952
875.34464
706.569728
579.602688
1559.713536
924.199424
902.376192
1085.916928
833.774336
1161.2032
758.180608
455.52256
852.949248
898.541312
1181.85728
941.4336
1047.32544
795.036416
1163.673856
840.524032
1365.59488
1124.271872
1179.088384
1379.436288
1975.515904
712.578304
831.72352
1026.596608
1383.410944
933.913344
748.661504
915.99744
1036.419584
709.583872
895.009792
1162.986496
692.43648
813.724928
1253.060096
808.566784
626.814208
1013.593088
1075.978496
1279.200512
1102.3488
1261.85728
1301.680384
707.518976
1139.850752
459.791872
1609.778944
1086.147072
1856.571136
1168.563968
820.499712
1800.316928
1609.041664
1617.55264
1421.644288
1517.7344
1161.248256
923.499776
1259.079168
1663.116032
1426.034688
1418.23744
955.782912
1135.697664
855.987456
904.754944
606.25792
1010.25664
516.501248
950.910208
809.16992
1452.224256
924.369408
1861.07648
1266.10048
1819.930112
1763.548416
1529.103616
1673.401344
1625.05472
2034.820608
1921.416704
1505.147136
1484.869376
1756.720384
1577.371136
1852.095744
1455.84768
1918.250752
1642.41024
1490.479104
1450.409216
1977.001728
1417.541376
1512.54528
1548.885248
1547.068672
1922.323712
1483.415808
1057.903104
1593.605632
1805.048832
1539.779328
972.849664
725.237248
1782.622208
1590.422784
1700.010752
1701.007104
1795.681536
2132.341248
517.57952
1304.634368
1334.229248
1331.565568
1529.769472
1643.924992
1786.76608
1093.144064
1600.216064
2053.53984
1538.809088
1717.412096
1612.64256
1637.238528
1137.350912
357.106944
1435.977728
1177.104896
1105.560576
1035.949056
1430.724096
1612.35712
1628.055808
1525.726976
1403.302144
1541.383168
962.283776
1855.759104
1557.836544
614.249984
1456.815104
1690.036224
1700.208128
1963.496192
1810.375936
1524.809472
1799.769856
2052.870144
1481.680896
1565.737216
1559.346944
1855.553024
1773.244672
1840.370688
1758.703872
1214.807552
1150.141952
1234.112512
939.366144
1586.259456
1473.952256
1698.816512
1274.747648
1590.337536
1266.385408
1476.8576
962.158592
1880.608768
2139.707904
362.060032
1470.042368
1688.162304
1526.8992
1829.281024
1532.855552
1638.495488
1746.705664
1838.632448
1135.884288
1155.399424
1066.127104
1279.131136
1175.128576
1140.125952
1073.44128
1305.447936
1148.611328
1235.698944
1201.933056
1076.903424
1350.201088
1386.450944
1112.610816
1246.125824
1214.742272
1468.78464
1478.300928
1203.276032
1378.881536
1686.930688
1309.671424
1337.05216
1459.579904
1608.441856
1433.943808
1655.735296
1464.052736
1258.895104
1471.675392
1357.113344
1538.547968
1367.724032
578.300672
2041.432576
1662.574592
565.865984
1548.476416
1690.080256
1135.01696
1437.95328
1260.857856
1507.221248
1199.35744
1449.99424
1504.13696
2135.682304
1652.082176
1368.505856
1413.477632
1510.287104
1804.835328
2042.019072
1639.029248
1239.133184
865.31968
1247.053568
1840.814336
1292.926464
1844.842496
827.280896
1273.37216
1625.270784
2133.073408
2060.103424
1660.939264
1623.754496
1699.765504
1408.576256
1570.794752
1698.755328
793.485824
1670.76096
1612.535296
1708.29312
1620.011008
1511.175936
1752.639232
1788.258048
1601.535488
1006.263552
2099.799808
1447.617792
1648.320512
1701.228544
1049.565184
1499.582976
1340.866304
1247.043328
1099.802112
1231.50336
1066.0288
1946.670592
1018.286336
1670.60608
1572.532992
1305.563392
1349.94304
1418.592
1517.71776
1572.796672
1646.612992
1739.612928
1919.468032
1492.261632
472.37248
1382.230016
1698.325504
1634.726144
2086.788864
812.408064
350.943232
362.26304
831.101696
425.76256
601.11616
1017.821696
323.773696
1069.131776
719.178752
720.148224
1120.493824
860.0512
799.469824
887.371776
1070.661376
1005.343488
837.497344
329.519104
401.060096
928.466944
1105.088768
361.57312
1043.754496
831.336192
948.189696
974.46272
810.4
313.657344
590.086912
872.728064
895.986432
332.508928
582.18496
453.474304
1109.60128
1209.017088
596.689408
782.071296
506.237952
797.477888
817.275392
666.845184
463.388928
762.802432
441.60896
896.208128
311.807744
777.555456
660.684544
825.499904
464.205056
471.063808
1067.584768
389.77664
1142.937856
755.557632
514.32832
604.75392
505.860608
922.763776
648.980224
291.295744
769.12
411.140096
888.538624
837.038592
404.594432
628.2368
937.656832
595.397632
917.134336
468.470784
1092.612864
833.648384
764.754176
1111.798528
899.436544
1051.802368
792.577536
841.76
943.275776
590.966528
710.044928
353.167616
812.933632
839.652608
926.802944
842.202368
545.87136
898.956032
763.729408
682.456064
835.590912
326.987008
1136.74496
949.411072
630.951936
638.32576
841.245184
829.57824
916.99072
726.56384
1056.140032
728.348672
992.810496
991.592448
925.580288
908.635136
808.127488
485.899008
844.220928
1012.106496
1015.500288
682.884096
904.0448
667.994112
611.136768
541.532416
446.432768
1124.46208
764.888576
669.77664
889.429504
677.676544
944.911616
673.14816
752.75136
923.80928
936.886272
1013.91232
858.013952
689.798656
898.191616
904.49152
673.24544
396.777472
859.87328
1064.294912
876.418816
1132.0896
750.272768
904.543232
710.277376
700.968448
473.175808
968.989952
961.242624
848.540416
761.92
922.974976
1106.200576
644.370432
810.01344
452.176128
759.145472
860.953088
577.698816
740.416512
856.12544
1032.58112
1131.407616
717.067008
965.64608
759.34848
1056.724224
1186.848768
1023.088896
1087.713024
835.422976
1003.545856
872.573696
851.824128
744.053248
594.632704
1081.321472
1026.761728
970.829824
416.066816
668.396544
1059.209728
1082.266368
1012.276736
818.381568
965.822976
624.765184
868.84736
837.914368
441.432832
743.430144
1107.503616
924.789504
980.708096
435.995648
944.139008
801.825024
1119.685376
793.142016
374.980864
439.246848
922.515456
880.21248
370.716416
1075.123456
938.277888
1092.752896
1155.941888
872.5952
1086.477824
867.794688
1083.059968
708.50304
839.141632
923.5392
555.065088
1033.006848
851.42528
698.962432
1004.24576
660.518912
986.764544
924.281856
684.179712
874.304
350.897152
973.330176
848.111616
301.62048
777.471232
512.62336
898.437888
888.166144
619.508736
784.870144
950.930688
841.01376
1109.133056
923.124992
901.515008
761.769728
1146.032128
768.964096
982.834176
319.102208
322.322944
1145.502208
710.149376
321.0816
808.825344
819.469312
447.821824
974.068224
559.484672
1148.46592
1179.05536
1073.02272
880.256256
488.992256
530.627072
1314.003456
513.857536
650.369536
548.457472
510.125312
609.800448
722.377216
482.78016
800.03584
312.6016
346.42944
594.95552
1096.834816
682.28352
477.478912
966.059776
478.593024
1001.556224
833.488896
990.281984
1162.09664
651.475712
515.70688
935.46112
745.92896
519.436288
999.230464
992.659712
867.451904
1104.56064
806.306816
877.179392
1083.977216
760.808704
368.466688
993.1456
612.441344
1094.357504
1069.629696
863.711232
1596.40576
1244.066304
853.613824
643.011584
844.352512
909.071872
944.889344
948.40064
1131.61088
1000.584704
626.222848
1313.873664
1157.884928
394.25024
762.522368
411.021568
454.232832
506.883072
1026.317312
930.056448
877.647616
713.146368
463.060992
806.120192
1337.448448
1179.367168
1178.6816
1982.057216
1573.353984
1297.730048
1679.312128
408.871168
1431.95648
1033.199104
1392.249088
1356.59264
315.172352
463.806976
658.378752
601.483008
634.904064
1255.333888
855.260928
791.96544
1455.462144
1489.06112
1311.943168
579.0272
936.890368
425.803264
956.534272
1015.88096
984.041984
1026.297088
1140.52864
1131.842816
995.813888
714.972928
618.438656
1190.555136
625.833216
622.2464
1191.63136
977.478144
1184.491008
1157.861632
599.390976
949.838592
332.051456
1247.554816
705.484544
848.403968
707.01568
421.683712
1208.761856
809.326336
1349.70368
1648.096768
847.149824
990.766336
1216.942592
1613.63072
1430.446848
1568.574464
978.144512
551.124992
803.393536
1151.452928
1155.504896
1141.686784
1822.075392
1910.6816
847.041536
1249.321216
1484.196096
1488.566784
1879.575296
1776.869888
1480.992512
1002.215936
643.222016
1107.135488
934.848768
289.687296
891.835648
529.369344
483.664896
899.968
280.638976
481.886464
794.431744
933.412608
1036.84608
759.449344
548.625152
639.197696
1078.513152
1173.761024
889.870848
1184.241408
1127.239936
306.91456
1005.293312
561.834496
962.853632
674.380288
672.916736
960.725504
1066.268672
1120.624896
543.661568
626.19904
1168.239104
1124.232448
1092.389632
1246.352896
854.633728
934.966528
1151.447296
1026.445568
668.61184
857.510656
883.334656
736.87296
742.646016
989.104896
843.541504
997.51168
997.929472
912.09472
1184.401664
1425.89312
966.600448
1115.58784
1852.17536
1731.414016
317.422592
1441.852416
1155.314432
1877.852672
1956.621824
1124.9792
1777.089536
1190.411264
882.574848
437.608448
1013.189376
764.394496
1052.9024
976.195328
780.18048
1142.883072
837.453568
1085.389312
1313.280768
633.90592
618.2016
732.607232
410.570752
1051.602176
686.193664
952.099328
1105.599488
1177.552384
961.994752
903.723776
978.77248
913.4784
1692.12672
1361.991936
806.023168
812.709376
2171.45088
1809.862656
1958.967808
1447.338496
1153.36064
1834.989568
1356.762112
1233.054208
1675.65184
1578.161152
1841.067008
1560.516864
1364.685568
1741.749504
1388.824064
876.787712
976.045568
1857.8752
1796.965888
1708.376576
2037.04704
1249.316608
999.607808
1180.735488
1242.723328
1760.13184
1400.72192
678.234112
1717.831168
1221.457152
1735.501568
1305.495808
1976.903936
1626.923264
965.012992
1003.761152
920.399104
589.809664
928.536832
1226.200832
1416.918784
1767.379968
1930.752
1086.16064
1021.311744
1278.261504
1228.819456
1731.165696
1365.999104
1305.340416
1415.306752
1325.778432
1319.495424
1273.902336
1586.84544
925.037312
1783.004672
1716.106752
1057.49248
1242.048768
1055.704832
1128.112128
2057.956864
1677.599232
1814.913024
1243.990784
1626.44224
1120.448
876.465152
850.980608
1106.14912
629.310464
1158.329856
1626.757632
1601.787648
1168.151296
1261.061376
986.090752
541.055744
1195.436288
1323.1424
1412.18304
953.87776
1414.71744
898.114304
881.829888
979.035648
793.21984
1249.249024
1332.225024
1005.98656
1415.559936
1433.631232
1829.633792
1298.351872
1073.21728
966.389504
1230.434048
1669.79328
1757.016576
1170.678784
1103.667712
1255.904256
1524.919808
1149.010432
1589.224704
1584.493312
1457.229312
1365.904384
1913.228544
1496.104704
1969.908224
1093.34016
1199.182336
1830.86336
1958.634752
1913.639936
1826.463232
1763.478016
1604.421376
1224.083456
1981.371136
1993.302528
1830.085632
1701.082624
1275.413248
1850.111488
2033.383168
1765.413376
2067.680512
1614.718208
1543.678976
1586.526976
1665.205504
1703.68128
1212.693248
1714.36288
1339.770368
2026.868224
1586.646784
1891.244288
1885.478144
1697.828608
1540.498688
1959.052288
2083.706624
1402.413568
1652.826624
1950.392832
2033.318144
1760.232448
1119.010816
1866.668544
1898.392576
1873.983744
1236.685824
2020.208128
2039.707648
1741.85856
1759.884032
1682.199808
1204.116992
1879.517184
1966.30272
2021.080832
1650.521344
1942.891264
1907.622912
1967.28064
1732.99712
2081.144576
1949.443328
1462.71232
1360.980736
1671.663616
1213.906176
1554.039808
2144.971776
1737.890048
1299.766784
2125.79584
1694.166016
2168.931072
1603.096064
1670.151936
1627.812864
1795.145728
1540.498432
1945.980928
1467.08224
1742.849024
1287.837184
1788.963328
1736.109312
2001.938176
1813.150208
1721.64992
1596.832768
1627.171328
1965.494784
1985.260032
1406.019584
1647.740928
2006.831616
2062.73024
1728.439296
1670.621184
1321.736704
1339.828736
1680.646144
1742.60096
1906.19008
1541.521664
1468.420608
1616.99584
1719.419392
2150.01088
1699.787008
1660.02688
1809.686016
2066.994688
1779.594496
1984.400384
1778.500352
1885.079808
1835.318784
2134.90688
2047.469568
1838.369024
1353.11232
453.426176
519.227136
646.547968
687.173376
288.872448
527.503872
291.810816
1059.880192
739.163392
916.40192
617.349888
972.605184
444.946944
426.674432
366.75968
606.31296
735.209984
869.273344
362.779392
800.754944
749.961216
1057.951488
1018.40896
687.723776
606.583296
546.586112
733.270528
842.230784
705.259264
894.218496
830.880768
415.789568
962.420736
832.680192
756.652288
807.905024
591.122944
902.614528
617.948672
952.009216
665.294336
1037.596672
735.981568
772.452608
482.38592
437.6512
675.656192
889.55264
862.628352
604.224256
998.92096
649.186816
860.678912
791.970304
696.192
758.102016
1026.377216
914.97216
896.81152
458.880768
997.937664
1002.657792
534.385664
799.560192
404.080896
949.27744
988.985088
785.280768
787.735552
536.672256
973.728768
686.649088
453.166336
764.497408
652.782592
725.80096
302.892544
1031.824128
991.396608
500.708352
500.749056
802.397952
615.499264
628.262144
385.196544
692.314368
488.98688
554.39232
579.054336
268.944896
357.06624
684.666624
613.102592
578.962432
548.413184
982.571776
485.759488
1057.934848
377.936896
312.757248
725.27744
1035.84128
742.131456
919.791872
539.437568
685.626112
1001.645568
894.012416
678.724608
578.97472
669.145088
756.90368
953.755904
810.05056
672.470016
908.87552
835.456768
623.105536
728.945152
539.283968
947.990016
760.959744
1050.951424
670.331392
901.410304
799.190528
685.669888
1096.644608
781.22752
747.520512
716.68224
900.193024
850.874112
896.642048
939.122432
324.098816
598.936576
830.841088
768.178688
579.085824
756.40448
908.961536
1020.705536
537.777408
863.317504
964.549888
1060.951296
677.96992
682.005248
903.556352
533.940224
748.384768
922.205696
819.192576
792.4864
385.213696
1053.696256
1050.014976
1005.2096
813.892352
779.96416
848.725504
781.353472
979.92448
783.079936
893.87264
807.809536
864.167168
980.118016
523.642368
458.612992
856.781056
850.713088
1006.528
813.21728
904.042752
849.179136
590.325248
970.295808
270.683392
881.613824
1020.754944
1095.35104
941.834752
302.799616
973.414144
909.26848
308.255488
440.941824
835.01952
617.993984
870.939648
828.909824
815.507968
853.39264
986.679296
883.765248
880.133632
871.924736
741.30816
927.056128
903.41376
330.742784
465.270784
804.75136
932.278784
849.601792
1007.781632
700.440064
812.911104
879.96672
632.297216
356.46336
329.963264
835.280128
428.48
380.189696
976.593152
872.481024
909.727232
727.952896
901.795072
888.748032
880.642048
843.711744
463.271936
800.413952
1054.495488
868.150784
807.697664
951.285248
847.116288
962.05952
968.680704
683.313152
858.870016
884.444928
949.030144
996.271872
344.506624
409.140224
514.195712
499.94752
401.490432
971.484928
744.388096
731.556352
378.224128
546.067456
692.896
917.677312
1004.70272
995.424256
537.925632
923.064064
1552.218368
987.745024
975.961856
1061.284352
994.806528
1211.854848
1081.517312
1697.315072
838.310656
575.039232
1044.389376
276.151808
452.811008
521.406208
547.721728
393.340416
771.876608
449.281536
1045.180928
542.6048
347.568384
321.344512
757.645568
904.391168
930.876928
783.242752
773.573632
1130.511104
449.228288
712.919808
1131.006464
657.611776
788.141824
886.467584
573.243648
836.972544
655.483392
1094.936576
1132.78208
1074.067712
717.244928
1286.564096
1049.647104
612.786176
924.70016
931.192576
1026.464768
1154.92608
479.124736
797.387264
692.644096
665.48608
906.790656
951.071232
297.253632
1193.837568
873.49888
573.928704
1159.382784
1074.992128
899.878656
742.669568
1079.770368
933.955328
694.567168
967.1808
926.102016
994.391552
841.654272
1165.943808
1099.940608
1200.165888
1065.25696
1134.253568
669.734656
1612.408832
1329.504
1214.480128
842.842368
1384.595456
1485.601024
1259.835904
1163.0528
1292.255488
1295.091456
1516.630016
1756.16
1555.319808
314.716928
1384.356864
1307.40992
1324.128768
945.953792
977.218048
1358.439168
1250.167808
1066.144256
1116.9216
1471.52256
1473.620224
1512.826624
1391.481088
604.783104
647.178752
769.823488
626.723584
919.05024
921.64608
1181.938432
1102.244352
1337.953536
993.346304
446.246912
872.171776
944.15616
901.745664
758.28608
789.754112
1011.422208
1088.722176
1156.379904
840.218624
645.913344
576.524288
973.53728
1176.910336
1134.545408
897.858816
1004.418304
728.025088
871.331328
1022.004224
1325.04832
894.904064
1085.846528
923.098624
886.027008
1066.61248
554.793728
1124.822272
1011.404544
1062.880768
1033.486592
1025.529856
929.81504
771.00288
1061.485312
951.998208
1598.057984
837.788416
731.830272
1264.84736
821.765632
1098.983936
605.818624
687.529472
1102.700032
1019.9552
836.83328
1096.839936
847.159296
650.116608
1287.874816
1052.134656
1036.982528
1102.779392
774.26816
1152.498688
1196.5632
913.375232
906.53312
375.105024
1002.754304
1897.69216
1014.406912
952.180224
1068.807168
1097.810432
736.319488
1073.430528
335.827712
436.787968
1671.421696
333.229568
502.959616
846.710016
882.70848
925.713664
954.536448
423.198208
829.792768
1045.721856
919.171328
758.366976
1162.658816
371.932416
764.3008
1130.657792
1148.210432
1051.292672
1066.185472
609.353728
932.424192
742.986752
964.121856
544.311296
545.1776
496.464384
909.855744
770.61632
1000.110592
1091.849472
728.338944
704.332288
956.962048
1032.20864
422.129664
957.743616
1137.849088
1072.069376
1083.341312
922.067968
961.236736
918.09408
881.662208
841.127168
639.18208
872.372224
1292.738048
1145.722112
975.215872
1070.357504
1112.229888
643.036672
890.613248
1084.424192
1450.2208
892.242432
1338.857984
791.69536
423.452416
925.080832
1186.2272
1130.756352
1305.37088
1251.069952
1204.42112
1362.247936
1166.095104
1181.348096
1220.219392
1426.206464
1491.658496
1528.050432
590.298368
1612.3584
1768.125184
1612.422912
1596.197888
1539.664128
1218.90048
1484.897536
455.61216
1312.161536
1402.43456
1302.926848
1370.361088
1022.532864
1420.883968
1408.441344
1554.226944
1011.418112
1076.598272
1665.98016
514.071296
1476.383488
1233.947392
1232.133888
1148.899072
1057.908224
1307.600384
1398.088704
1685.647872
683.04768
1465.694208
1560.612864
1495.920384
1540.09728
1472.61952
1297.10336
1002.211072
1197.243904
1017.153024
1373.970944
1517.508864
1644.393472
1191.581696
1314.052608
1250.290688
1606.014208
1679.523328
1615.545856
667.844352
1713.318912
898.07616
1243.902976
1213.710848
1363.216128
1285.059072
1233.928704
1553.646848
1181.038848
797.727232
1391.858944
1844.697088
1037.889792
1662.74304
1504.977408
1557.95584
1707.11296
1575.905792
1799.230976
1554.548736
1600.95104
728.041472
1464.500224
1606.452992
1462.0224
1645.806592
1748.375808
1666.047232
1645.885952
1657.75872
502.389504
1619.639296
1659.216128
1621.114624
845.04064
1377.522432
1745.6384
1901.391616
1582.705152
1271.27936
1067.275776
1398.550528
1537.393664
1298.624768
1312.732672
1190.276096
1767.562752
1691.769856
1840.785152
1611.745536
1732.40192
1614.715648
355.610624
1389.797632
1320.922112
1719.65312
1330.42176
1311.30752
1698.999552
1650.087936
1422.112768
1642.313216
1774.528768
1637.702144
1400.189952
1496.974336
873.3696
950.364416
1456.995584
1330.530048
1569.676288
1268.101632
1099.319296
1667.516416
1683.101184
1652.285184
1073.987584
1458.483456
1773.215488
1357.938944
1427.382784
1230.869504
1675.114752
1413.220352
1635.58912
1583.356672
1796.378112
1762.488576
1508.73856
1763.5136
1460.805376
1610.202368
1615.054336
1577.569536
1886.276096
1480.26112
1627.420672
1557.45024
1397.17888
1473.627136
1579.778048
1166.67136
1406.945536
1548.067584
1688.575488
1606.036224
1467.982336
1913.051136
766.171136
1949.733632
1866.329344
1722.46144
1893.751296
785.741056
366.213632
1844.788736
1642.243072
1732.717312
1827.9104
1574.279936
1597.113856
1818.369792
1713.33248
1668.207104
1631.085824
1688.755968
1746.844928
1862.889472
1605.659136
1546.063104
1495.22304
1829.000704
1558.895616
1900.502784
1866.500096
1589.421568
1820.597248
1850.404864
1701.285376
1911.27424
799.363584
1853.922304
764.847616
1687.849728
1659.550464
1650.828032
1675.665664
1551.496192
1676.100864
1803.308544
1515.047424
1709.997312
1656.932352
1666.593536
1760.872704
1698.369536
1604.5952
1735.590144
1738.748416
1589.409792
1594.62016
1626.78656
519.5904
725.953024
898.680832
566.790144
1063.817472
868.02816
710.119936
1034.616064
838.830848
919.554304
564.630272
720.416256
344.08192
417.481984
919.61088
393.619968
688.755968
389.187072
829.662976
1048.834816
423.63904
1031.911424
385.017856
542.04416
763.433728
948.628992
744.524288
923.544832
738.014208
718.412288
905.391104
606.416896
942.17728
838.677248
755.69408
947.631616
742.574592
1118.6304
866.256384
937.626368
543.362304
879.40224
533.051904
860.931328
870.313728
907.886848
831.13856
1101.360384
779.721472
1077.818112
1050.800384
699.579904
800.868608
813.631488
948.481792
983.328768
981.680128
906.196992
893.621248
872.400384
905.594112
1037.485056
845.721344
921.995776
625.869312
1062.791424
992.334336
931.385344
689.84192
998.190848
496.296448
482.090752
974.664704
608.690944
778.077952
652.075264
791.963904
644.47104
808.964352
754.507008
383.04
1025.974272
1087.930112
645.928704
354.446592
600.075264
849.096192
1070.006272
933.993472
820.83968
937.064704
995.05664
735.69408
764.895232
750.274304
582.303488
787.738624
642.969344
913.907968
980.402432
1049.763328
561.686016
651.521536
515.721728
366.157056
643.506944
491.649024
912.48256
893.085184
839.548416
709.275904
904.570624
1006.601728
882.359296
650.114304
915.240448
790.247424
508.758528
936.63232
994.357504
871.82848
1016.009728
1064.77184
810.879488
603.74016
814.952704
868.045312
750.405632
772.397312
539.717376
767.350784
571.26144
922.143488
567.986176
769.856768
1016.915456
927.9616
1070.909184
728.48128
993.3184
1090.521088
319.211264
1101.333504
877.46432
772.07296
927.579392
837.083648
772.972288
595.225344
770.748416
987.352576
801.36192
605.207808
771.144192
842.883072
912.479488
815.783424
538.091776
442.123776
959.471616
551.900416
777.328384
981.206784
951.23456
505.8176
684.767232
1038.244864
846.143744
607.433728
805.574912
713.595136
715.000064
998.57408
868.747776
1025.27744
886.861568
1037.471488
939.851776
861.645568
448.936704
658.521088
793.968896
809.410816
380.48
854.087424
790.3936
979.089152
739.220224
561.543424
1028.818176
677.037568
818.17216
720.890624
814.08
814.279424
604.39296
790.706944
814.771968
882.446336
661.025024
397.96736
586.732032
726.619392
610.30144
655.497216
927.351808
646.473984
946.640896
878.38464
857.503744
1037.107456
837.199104
722.8992
429.413632
380.069888
324.637696
790.896384
1023.80672
915.82592
938.303488
1114.311936
468.82432
971.470848
797.270784
1039.479808
835.066624
870.360064
1054.543872
891.953152
918.11456
1038.004992
1003.801088
608.827392
799.563008
930.678016
824.580096
1032.155904
794.505984
986.001664
569.979648
350.56
461.039616
626.54976
358.67776
374.988288
654.468352
827.676416
522.794496
312.673024
1045.836032
350.74432
335.902208
521.5552
433.335296
458.66368
694.418176
499.587328
526.39616
821.446144
601.695744
543.734272
658.975744
527.363584
933.057024
444.533248
846.142976
483.303168
443.030528
425.689344
265.196288
625.939712
997.472256
296.030976
1135.444992
266.499072
272.453632
778.171136
646.32832
1583.006464
982.45248
1084.700672
1116.562944
610.663168
370.30272
481.704448
857.346304
1222.76224
842.766848
874.335232
1528.716544
566.43328
698.423552
695.645952
724.868352
1051.294208
1193.485312
988.703744
861.494784
1123.52384
333.665792
484.733696
662.760448
791.382784
299.19232
1273.319168
652.003328
1129.521408
897.36192
392.34048
802.650368
910.108672
1084.498688
917.623552
778.029824
792.500224
1168.629248
535.872768
508.382208
486.855424
491.77216
616.121088
1388.052992
738.553344
733.782784
665.5936
682.74816
898.96576
1003.042304
1106.798848
864.006144
1050.70592
605.338624
919.603968
470.886656
980.896256
908.556288
1380.454656
796.497152
511.931904
768.578304
639.066112
334.477312
685.98016
410.56768
880.871936
808.07424
762.870528
1062.372096
1079.001344
958.97728
689.892096
972.19584
900.962304
1164.628992
1146.419968
921.38624
945.399552
757.199616
956.004864
1088.585216
670.433536
1045.651456
378.898176
646.586112
848.0256
693.517056
1065.485824
655.698944
410.03904
746.535168
389.769472
1300.863488
1101.38624
1076.061696
287.549952
340.472832
673.563392
978.497536
738.359296
990.660352
987.879424
995.876096
1103.163136
983.63264
721.378048
688.959488
1224.38528
442.432
1281.385728
1213.739776
1057.531904
1295.834368
1165.028608
1061.055232
724.287232
1148.611584
527.19232
1087.693568
1392.28416
805.615104
964.614144
1004.700416
480.9408
1066.506496
924.041728
619.20512
369.73824
911.151616
1072.58752
709.299968
939.513088
905.587968
882.613248
734.666496
849.980416
1268.704512
969.39136
993.6192
1005.68192
1125.933568
1670.476288
1236.58752
1065.276672
983.697664
1020.433152
922.490112
1519.462144
1040.942592
1386.541824
1292.973568
992.270848
715.04768
327.195648
1273.28128
1324.913664
836.534272
727.631872
961.569792
498.857472
1232.054784
1715.25248
1312.825856
1174.10816
1471.460864
1422.446592
1029.312256
1091.594496
1312.201984
1092.492032
1197.478912
1526.153728
1047.810048
990.608128
1603.569152
1484.33024
1463.224064
1306.18496
318.11456
1649.009664
1089.672704
1309.208832
1273.467904
494.177536
773.50144
1465.236992
1849.932032
964.563456
1196.62592
1252.960512
1409.404416
1396.13952
1614.05952
1221.794816
1287.027712
627.056384
337.513216
1678.616832
1253.852928
1265.271552
1281.209344
914.958592
1052.859392
705.453056
790.619392
713.47584
1212.3712
1431.580416
1234.592768
1328.51584
870.171904
1477.825792
1176.54144
1637.54752
1569.374976
1248.092928
1045.912576
1309.08544
844.882944
1358.162176
1186.436864
1460.137216
1020.260608
1147.76576
371.6544
1428.78592
1134.022144
548.59776
1564.124672
1471.101952
1259.320832
955.306496
1528.178432
1614.311936
1497.253376
1120.298752
1728.612608
974.901504
1080.950528
1637.058816
1472.20992
1075.911168
1683.045376
1703.04256
1345.711872
1166.648832
1344.81792
865.010944
1633.208832
1689.872128
1476.602624
1655.04
1255.2512
1149.464576
1762.872064
1145.619712
1205.11872
1633.506816
1441.701376
1601.862144
1059.406336
1291.797248
1161.744128
1037.337856
1836.69504
734.139136
1396.616704
1753.199104
1790.002176
1567.670784
1522.962688
1544.568576
1694.825728
1256.273152
1497.90464
1731.041024
1749.635072
1803.917568
1649.459712
1275.880448
1050.666752
1671.997696
1183.735552
1679.062784
1805.970176
1295.267072
1158.136064
1226.837504
1245.927424
1156.834048
503.314944
1578.506752
1772.955392
1777.66272
1813.986304
1286.63424
1807.61088
1787.75936
1308.608256
1329.075712
1475.366656
1381.213696
1498.558208
1750.97088
1456.192256
1230.626816
630.745344
1017.84064
1316.63616
1014.643456
885.2544
785.439744
1347.416064
1456.694528
973.184512
1349.780224
1515.956736
1659.38304
1081.116416
939.247104
1363.419648
584.968192
1468.003328
1152.536832
1689.124608
1599.325952
1689.853952
1385.050368
1720.900608
1862.33856
1335.61856
1736.704768
1465.695488
1578.989568
823.938816
1819.734272
1681.183232
850.197504
1749.020928
1670.741504
1496.037632
1285.419008
1817.860864
1379.367168
1327.112192
1629.097984
1490.67136
1637.196032
1833.121792
1431.567616
1405.08544
1692.729088
1428.31104
1373.230592
1537.4208
1694.838272
1760.546304
1464.352
1556.982016
1310.10432
1558.685952
497.36832
875.448576
1800.938496
1448.914688
1525.69088
1808.0576
1570.663168
1689.997568
1299.151104
1399.901952
1598.313216
1432.221184
1439.728128
1648.944896
720.670208
315.6416
1645.348608
1576.709632
514.701568
1473.523712
1394.785024
1533.696768
1811.45344
1768.73984
336.98432
1726.719232
520.259072
1432.32512
1816.814336
1802.411008
1646.029312
1719.471872
1523.097088
1662.389248
1781.554176
1552.588032
1821.665792
1531.040256
1668.441088
1678.002688
1569.657088
1795.044352
811.424512
654.81984
1840.262144
1676.875264
1564.23424
1658.940672
1663.846656
1532.68224
1472.298496
1551.037696
1721.90976
1693.55776
1533.053952
1648.437504
1770.782464
1573.06368
1705.553408
1781.074688
1471.173632
1816.220672
1755.059968
1726.061056
1757.758464
1837.191424
1748.436736
1662.0032
1481.753856
1587.001856
1579.279616
1471.823104
1737.32352
1698.466048
1581.235712
499.757312
1486.948864
931.503104
1892.31744
1409.381632
991.42016
396.127744
720.042496
496.180224
599.488768
514.566656
364.725248
828.177152
586.508544
739.707904
793.764096
712.784384
1114.776832
576.61056
693.558272
697.34912
650.646528
766.206208
592.418048
343.032832
871.101696
1066.65216
901.225216
584.242688
696.32384
730.233856
777.170432
723.954688
688.429312
730.33856
433.002496
1042.107904
669.924352
718.115072
563.542272
776.803328
715.396864
643.45984
675.537152
914.07872
301.910784
776.609024
939.9168
860.649728
464.48128
428.174592
1042.669056
598.96064
614.614016
526.48832
545.962752
859.73632
324.27776
296.307456
738.045696
327.802368
653.509632
1083.031808
350.093568
620.632064
573.838592
721.363712
601.569024
492.382208
620.558592
649.872896
827.77984
652.532992
846.53568
760.174336
705.36576
789.624576
1072.145408
794.821888
896.678912
1036.884224
652.062208
1020.196864
457.4784
403.539712
343.813632
642.029824
843.323648
385.027584
415.090944
724.001792
994.882048
917.161472
817.42848
644.70016
574.759168
795.243264
898.67264
998.275584
970.309632
611.130368
851.237888
751.6992
752.606976
690.355968
535.92064
854.466048
779.512832
684.792576
722.42688
335.22816
1030.042112
1110.255104
838.535424
478.509312
294.029824
837.73696
724.627456
718.227968
897.104128
650.733312
345.89568
964.00256
495.686144
792.951552
743.028736
825.21216
778.685696
841.167616
825.044224
600.08064
1018.647808
929.006336
307.881472
809.320448
987.359744
910.653952
1108.702464
335.545856
878.00832
941.724928
818.048768
824.0192
737.040384
652.646912
1002.444032
929.719808
752.637696
822.898176
573.46944
971.845376
817.742592
903.783424
806.920448
972.617984
878.57664
539.251712
401.289984
786.544128
530.802432
602.833664
758.21312
1087.122432
819.599104
648.634112
973.284608
845.462528
725.339648
787.594752
925.643264
859.392256
1022.697216
360.816128
916.969216
671.353088
644.694784
879.3344
902.81088
847.315712
723.663616
840.240384
1036.866816
525.892096
881.386496
838.75968
844.374016
843.852544
872.20864
771.270912
521.348608
825.429504
960.762368
982.433536
947.052288
999.566336
645.993728
395.18848
1145.542144
966.154496
430.44736
609.558784
323.097344
679.08864
955.267584
988.399872
1028.156928
753.682432
1062.496512
914.23616
809.00608
712.222208
632.002816
1146.212608
773.101568
981.289216
934.040064
881.353472
915.881472
755.101696
1008.591104
759.072512
1112.883712
905.528832
938.813696
871.552768
741.707264
553.620736
800.23552
649.224448
296.0768
803.356928
966.99008
1015.165184
429.583104
913.856
1020.956416
932.344064
964.515328
916.987392
474.112
887.881728
1105.047808
885.899776
956.724224
318.055168
714.246912
872.69248
481.16608
873.554944
359.707648
434.85568
901.930752
745.469696
847.74144
557.254144
330.30912
725.087232
708.089088
1073.629184
865.073408
575.216384
722.855168
1016.190976
955.7376
1208.626944
939.424768
1207.398656
1358.051328
1092.276992
496.626688
620.043264
369.315072
1008.921856
840.87296
428.058368
1025.80992
357.370624
570.218496
697.927168
319.199744
434.783744
890.215168
1054.876672
896.433408
859.543552
512.470784
1026.810368
548.787968
862.60864
876.306432
908.964352
425.814272
408.136704
463.607296
908.854784
912.722176
1062.09792
864.464128
587.977728
646.963968
601.651456
507.881216
984.860928
1086.556928
971.362304
364.88448
895.580928
612.13312
325.580544
755.84896
880.10752
1014.149632
941.552896
1431.771136
1144.795904
880.16
1166.253056
1081.046528
622.061056
282.924032
952.783104
745.998336
634.035968
644.510464
827.129344
894.568704
887.94752
920.684288
987.004928
1248.875264
356.83968
785.251584
936.73216
1097.497856
1062.180352
1096.551168
591.419648
1233.316608
707.116032
749.491456
793.337344
835.241984
924.68992
752.949504
932.82816
1112.818688
1047.427072
873.513728
1032.497152
1943.17184
1125.474304
833.379328
931.79264
1100.438784
884.932096
490.163456
924.068096
818.016
1073.366016
780.534016
728.475904
951.187712
1038.465024
817.90848
560.157184
940.841216
514.982912
962.638592
467.058432
927.37536
1134.28224
737.888
1223.554048
483.590144
548.459776
892.359936
504.563456
1135.447296
1345.466624
662.942208
691.172864
1834.930688
1085.920512
1067.497216
723.996416
1160.939264
1116.12928
866.665984
1062.113792
967.124992
825.388544
1003.61216
398.296064
961.24032
850.273536
449.549312
1266.100224
1020.971008
497.967104
1322.73408
475.980288
960.471296
853.680384
962.625792
702.508032
1101.213952
863.309568
919.827968
337.921024
356.893184
1116.629248
797.458688
848.380928
932.511488
786.81088
1088.363776
874.319104
1223.608832
1243.888384
963.947264
1051.311872
610.445056
1221.281024
922.075648
1037.775872
1113.213184
1104.22272
1189.856512
710.579456
1069.840128
975.330304
712.203264
520.54016
860.752896
875.10912
867.817472
752.300288
769.024768
955.768832
656.718592
794.44736
1189.851136
1170.491136
1211.58272
955.867392
991.003648
1055.576576
1028.772864
1407.123456
1031.980288
1139.67232
1270.727936
360.44928
940.526336
513.30944
1716.703232
1161.00736
1048.536832
953.04064
982.285312
1635.327488
1189.48096
591.283456
933.581568
1815.616768
1455.125504
1532.289024
731.338496
1456.101632
1846.178304
1046.400768
1121.357824
1114.351616
1067.387136
1546.215936
1113.19936
931.955712
1587.28448
1337.529856
1460.50304
1159.207424
521.914368
1011.390464
824.590592
1637.986048
1669.091328
1348.03584
1171.282688
1021.638656
921.787136
1012.54784
1070.372096
1171.709952
1041.246464
1162.6176
1053.134336
1715.214848
1120.40832
1497.723904
1390.1248
1674.385152
1740.551424
1202.464768
1515.555584
1331.550464
1570.973696
523.817216
1330.208
1440.846592
1530.419968
1515.405824
1272.531712
1311.343104
1460.975104
1203.973888
1675.50976
1320.128768
1397.31328
1656.529152
1174.780928
1373.274624
1649.023488
1478.118912
961.19424
1026.438656
1477.303808
1271.191296
1429.891072
1652.001792
981.670656
1068.028416
1331.83488
1687.403264
1341.84448
1453.209088
1710.328832
1703.426816
1242.376192
1451.6992
1361.260032
1831.484672
1691.6672
1600.126208
1406.441984
1532.803584
1630.487552
1661.241856
1205.389568
823.341568
720.952576
1315.634944
1277.764608
1453.510656
1473.007104
1313.827584
1706.209792
1162.302464
984.41088
1370.5344
1358.681344
1273.85728
1228.917504
1412.68864
1345.809664
1701.964544
1594.403072
776.722432
1605.432832
725.773568
1254.663424
1421.631488
1485.494272
1773.8752
1143.348736
1134.117888
1181.6512
1348.956672
948.868352
676.845312
1253.295104
1577.306624
1189.81504
1175.114752
1379.737856
841.254144
1433.615104
1850.94656
1193.909248
1251.32032
924.641536
1382.343424
909.58848
1212.462848
1591.387648
1567.67488
1466.028032
1651.25376
1166.262016
1661.771264
1439.085312
1356.566784
1461.17504
1336.336896
1442.484736
875.570688
1664.133376
1317.812736
1475.673856
1451.126016
1703.318272
1465.924608
1298.44992
1797.850368
1054.000128
1609.737472
1626.330368
1686.72
1045.63584
1355.784192
1653.54368
1840.331776
1737.405696
1220.342272
1717.12384
1731.24992
1378.803456
1712.305152
1605.075456
1881.276416
1807.305216
643.83744
1175.140352
1832.09472
1810.848256
1153.957376
1782.921728
1902.515456
1646.9696
1372.326656
1481.531904
1866.536192
1771.513088
1765.127168
1426.42048
1680.577536
1681.25696
1683.329536
1574.618368
1928.314368
1311.822848
852.15616
1739.235072
1795.679488
1293.850624
1948.702208
1896.410368
1952.201984
1716.215296
1911.83104
1935.706112
1920.119296
1652.30464
1672.905984
1921.200384
1895.059712
1698.738176
1602.328576
648.666368
1466.766592
1895.006464
2009.688576
1897.586176
700.716544
1876.62464
1822.525952
1218.966528
1987.170816
1939.156224
289.879808
1945.690624
1986.165248
1206.032384
2007.20512
1145.444864
1780.940032
1216.281856
1834.914304
1799.992064
1371.647488
1905.593088
816.397568
1667.33312
1814.8992
1632.03072
1896.33024
1904.416512
792.708352
1930.27968
1456.58496
1697.86624
1927.824896
1494.637312
1808.639744
1869.242624
1515.102208
1433.534464
1572.775936
283.367936
920.658944
1864.155392
1954.707456
1892.608
1381.031168
1906.482432
1886.713088
832.64768
1959.633152
1641.027072
1096.761856
932.76672
1593.77408
1649.948928
1944.912896
1821.42592
1105.19808
1011.415552
362.283776
979.433472
527.36896
882.441728
579.749632
953.356288
348.015616
939.604224
687.544576
1038.612992
742.154752
1052.352
847.884288
821.1392
327.69536
763.393792
1075.805696
334.639616
973.14688
655.608064
630.8224
704.930816
585.216
572.92544
923.710208
488.9088
644.336896
606.006784
379.087616
698.180096
873.318144
1016.809216
874.064128
632.339712
674.179072
1006.502656
533.538048
855.090688
628.461056
734.80832
594.43584
885.222656
775.601664
847.9104
936.096768
851.290624
546.317312
372.474368
745.727232
881.33248
785.819392
939.720192
853.508352
768.246784
1057.7984
301.547008
313.692928
862.015488
329.635584
1061.287936
962.671104
968.03712
750.06336
377.065216
640.150016
887.972352
417.349632
494.88384
799.907584
1036.445952
831.461632
859.709184
836.520704
711.02592
1025.463808
950.983168
1010.28608
569.483264
924.633856
870.466816
862.796032
818.991872
779.305472
841.666304
473.993472
919.012096
990.142208
637.204736
926.159616
845.161984
286.531072
682.437376
367.302912
326.640384
565.297408
745.85856
846.74176
587.785728
504.84096
404.146688
718.083584
697.614848
608.89728
810.957568
1058.01088
780.665856
709.284352
914.388992
276.062208
653.888
450.061056
924.581376
344.679936
923.135744
581.850368
934.604288
909.257216
881.894912
881.556992
557.695744
594.358784
1039.616768
956.393728
674.095872
926.417408
377.520896
904.506112
709.416448
540.021248
820.196096
434.672896
808.64384
573.407488
742.18368
511.214848
662.404608
626.118144
769.557248
392.438784
539.794688
728.268032
537.163264
627.952128
688.26496
812.909056
678.581504
757.047552
848.364288
964.162304
846.022656
640.886016
451.009792
679.757824
373.100288
656.490752
1032.748032
690.376448
828.747264
663.8592
668.370432
617.526016
688.837632
696.635648
941.991424
324.144896
882.052096
1004.36864
712.644096
666.85312
855.215872
831.104512
425.114368
957.942784
699.66208
1022.790144
685.865728
785.184256
873.6896
699.772672
895.389184
992.1792
643.820288
723.235072
806.797056
809.119488
430.447104
734.987008
936.220416
958.468096
800.193536
861.74848
941.080832
919.560704
938.856192
1009.704192
958.67776
820.300288
665.529856
667.365632
707.37408
1012.475648
978.179072
344.370944
756.9088
1021.55776
805.292032
859.92192
806.622464
381.234688
766.43584
747.238144
1047.709952
787.74912
962.330112
832.44288
953.412096
838.64064
763.068928
962.2592
789.789184
323.414784
1027.15392
605.548544
934.106368
853.577728
1015.06944
829.568256
862.331648
945.19552
339.897856
896.13568
709.799424
750.206208
762.169344
915.977216
919.05536
785.44384
582.829056
917.103104
622.290944
771.862784
486.72384
617.529088
738.797312
684.130048
796.708352
902.125312
482.698496
611.470336
898.738944
1105.424128
330.324224
714.036736
645.81248
791.447296
1034.161152
860.4928
762.884352
494.871552
1069.38368
756.86528
799.339264
787.054848
914.856192
515.705088
605.27616
629.170688
1137.058304
566.983936
845.88928
972.047104
1018.469888
382.052096
747.057152
413.809408
1264.197632
304.266496
1246.557184
1383.334656
764.620544
459.515136
777.058816
639.664896
903.396608
998.777088
698.89024
591.718656
904.450304
968.3264
552.729344
664.953856
1254.066688
797.19936
575.63136
760.82816
1083.792128
936.114176
1128.542976
1320.677376
1453.26976
1347.839232
1846.993152
1207.112448
1404.229888
1311.11808
1103.427584
1224.224
655.890944
599.4752
883.201792
734.642688
395.961856
654.965248
1005.121792
1076.565504
667.277056
1428.207872
411.067648
1352.303104
1069.866496
1155.906304
953.825024
1607.325952
1548.306944
1092.00384
785.713152
644.754688
441.44768
1548.046592
674.8992
731.04512
1092.026368
1127.32288
439.271424
1335.1296
1039.631872
1283.264768
1312.347904
1552.990976
1524.512
311.199232
771.284992
1075.215104
572.95744
613.991168
868.875008
1924.860672
751.806976
638.570752
647.5776
989.463296
505.337344
956.655872
607.121408
282.267136
683.584512
642.315008
975.110144
518.531584
910.782208
562.887936
421.351424
444.359936
703.4752
935.438592
571.233536
746.062336
834.034944
614.369792
519.916288
791.916288
453.8624
820.881664
1060.896256
569.888256
1046.173184
961.132032
616.151552
778.558208
619.72096
880.384
978.746112
858.028288
568.533504
1067.315456
679.726592
781.120256
845.307648
963.409152
784.5376
964.550912
1028.036096
373.057792
967.9744
1121.26336
909.550848
1192.628736
1010.097408
300.909824
1147.977472
1072.731648
735.22432
663.581696
1057.738496
712.7616
837.453824
1097.316096
628.24064
1013.00992
1021.218048
1023.25376
983.287808
327.730432
1345.5168
309.641728
1359.342848
1044.891904
1299.544576
574.73408
1208.007168
1020.1344
971.096832
322.10432
583.800832
977.61536
1707.447808
1033.075456
492.217856
1112.489984
1015.614464
1325.107968
957.566976
1104.281856
1104.052224
804.252928
1175.136768
1047.21792
1092.620288
1059.524352
773.90592
423.558656
326.876928
1019.684096
1048.717056
1050.613248
1058.54848
1375.85024
1239.518976
995.260672
1066.642432
904.60928
1010.047232
1118.457088
1253.810688
1352.52992
1267.786496
455.939584
320.118016
1165.103104
1095.83744
1038.096896
1194.004224
1580.343552
1163.024896
1110.515456
1152.507904
1205.124864
1116.56832
1023.674368
1481.075712
1428.422144
1183.931136
1120.931072
1466.990336
570.700544
1286.235136
1328.740608
972.552448
1111.950592
1227.92448
1236.957696
324.753152
653.874432
1133.330944
1005.308672
1116.589312
1050.364928
1492.314112
903.249408
938.435072
1533.747712
1359.764992
1424.363008
981.395712
1283.205376
1269.943808
1050.358272
1005.620736
943.699712
1155.59424
1596.902656
1323.321856
1287.077376
1007.82208
1497.558528
1609.962496
1553.019904
1618.2464
1055.29728
1846.954752
761.310208
1554.78656
1010.414592
1308.798976
1435.32288
1582.35904
1661.773824
1016.900864
1670.445056
1656.772096
1621.421056
1616.738048
1645.06368
457.124864
1790.23104
1694.03776
1602.649088
1410.717184
1519.938816
1467.0016
1717.942272
840.928
1429.224192
1717.283072
1420.539392
1539.589888
1809.819136
1423.2128
1725.58592
1293.686272
1607.49056
1684.90624
1768.644608
1772.4352
1079.535616
1661.534464
1707.58528
1890.182656
1767.734016
1666.104064
1004.34688
1859.340544
1738.8416
1758.134016
1694.612736
1796.753152
1629.88288
1000.121088
1514.462976
1171.137536
1629.300736
1305.035008
1236.081408
1243.65952
1483.820032
1706.128384
1605.23776
1502.80064
1463.324416
1700.85632
1622.969344
1646.688768
1764.02944
1703.329792
976.721408
1774.499584
975.459072
1582.12864
1715.33184
1904.6144
1666.011904
1796.278272
1768.121344
738.374912
1777.165056
1898.838272
1597.79072
1856.993536
1903.526656
1353.343488
1794.555136
1805.31328
1708.683264
1751.160576
1753.55776
1813.960448
1858.74944
1633.404416
1700.787968
1702.820608
1913.10464
1769.940992
1549.3632
1810.519552
1695.057152
1172.96128
1082.872832
1388.864768
1378.702848
978.498304
990.793728
733.458944
1708.545024
1220.80512
1626.0672
1377.753088
1528.803328
1514.976512
1230.42816
1563.078912
1391.902464
1370.683136
1617.286656
1175.84256
1852.020736
1918.368768
1533.67168
583.926016
1777.796608
1782.98496
1910.991872
1896.799488
1760.638464
1320.504576
1128.672256
1309.291008
299.744256
1688.188672
1580.2752
1579.517696
1677.68192
1672.029696
1268.7936
1526.785536
1294.74048
1507.583744
1577.44
1728.596736
1316.339456
1323.52128
1458.76608
1286.139136
1300.994816
1229.93024
1314.300416
1209.248
1561.7152
1456.24576
1255.547904
1527.221504
1459.898112
1377.4912
971.419136
1464.641792
1636.563456
1381.8944
1689.612032
1701.513216
1580.691712
1702.760704
1517.376256
1799.612416
1873.787648
1649.787136
1819.858688
1904.099072
630.440448
1009.836288
1397.161984
1443.866368
939.282432
1472.237824
1390.547712
1325.251584
1169.672192
1325.025536
1545.280512
1006.903808
1239.691008
891.368448
1142.568192
1300.844544
760.860416
1467.71968
1425.549056
1896.618496
1331.88224
1364.44544
1276.998144
1675.042048
1664.42624
1645.62944
1505.099008
1783.8656
1833.95712
977.82912
1324.61056
1395.731968
1272.195328
1253.107968
1377.122304
1181.942528
1468.137984
1764.360448
1537.370368
635.795968
1565.791232
714.328832
1116.46336
496.02816
790.482688
618.71104
351.446784
304.93824
642.091264
910.329344
1046.419968
738.08512
655.367936
534.641408
368.609024
814.595328
681.81504
737.60768
695.46496
675.958272
933.757184
663.825408
536.579072
804.120576
504.460032
774.28736
635.473408
546.365952
635.34592
666.971648
460.258304
932.677632
358.80064
885.938176
697.17504
346.057216
548.600064
324.623616
362.619392
272.157184
476.951808
844.696576
752.817408
795.689984
938.053376
789.1776
973.221888
949.625856
791.279616
450.103808
1019.856896
860.80512
545.655296
858.74432
970.044928
836.8704
772.421888
960.310272
873.585152
952.429568
961.09696
923.351296
859.836928
1021.547776
852.310016
654.479616
836.54144
956.840448
917.73056
897.823488
1126.198272
962.07744
868.04992
817.43744
522.960128
949.548288
848.776448
434.535168
876.38784
757.45536
1077.148416
890.374912
355.50976
600.471296
833.07136
701.48864
595.492352
660.183296
614.908928
417.867776
954.340864
564.641024
429.194752
544.864512
467.468288
968.066048
766.757376
733.213952
793.418496
753.861376
995.217408
868.941568
655.049984
946.523648
702.10816
642.237184
617.006848
678.032128
566.771456
560.61312
380.420096
521.702656
516.98048
600.36224
362.40128
747.424256
749.927168
302.87232
390.84928
579.795968
843.885312
697.601536
294.336768
463.874816
647.702528
734.221824
352.553472
782.230528
991.743232
461.181696
961.110528
603.88608
378.048512
975.003648
334.939136
904.548352
634.052864
728.443904
804.865024
720.1472
948.761088
745.995008
604.005376
725.684992
701.535488
875.931392
831.993088
673.513984
602.945024
899.860992
831.723008
985.758464
462.27712
587.495168
926.975232
450.6816
910.546944
784.685568
323.734272
324.207872
1094.22464
859.392768
764.66048
989.59232
739.164672
986.961664
850.58048
798.614272
703.931136
769.66144
1040.544512
654.967552
925.241856
1060.279808
713.829376
870.907136
334.771456
963.224576
983.244288
859.65312
969.56672
967.557888
887.225088
819.697408
932.404992
1096.977152
981.417984
927.03104
988.859904
810.75328
1044.671744
827.341824
829.95328
713.135616
838.811904
855.796224
755.356928
943.456
884.701952
904.79488
1179.648
442.702848
914.085632
1026.537984
908.528128
772.371712
863.707904
303.10144
363.147008
503.679232
659.299584
713.229568
716.563968
962.646016
683.60576
612.256768
476.588288
745.7984
734.758912
962.04544
995.606784
728.474624
843.132928
397.586944
641.989888
894.587904
804.675072
716.907008
679.994624
652.589824
955.75296
343.775232
725.958912
775.058688
273.01248
661.38112
909.876992
774.21568
728.705024
952.482304
958.192896
736.783616
485.923584
977.035264
318.102016
687.933696
410.383616
786.617344
1051.31648
680.6912
807.11168
887.026432
695.765248
306.493952
788.787968
657.865984
1063.458816
294.827264
824.922112
412.30848
460.536576
1128.712192
543.670528
832.21888
752.95488
725.88288
613.488896
694.297088
1051.020032
978.927872
677.823488
342.170112
880.46336
488.3456
1142.706176
735.782656
399.692544
757.748992
542.163968
346.777088
340.14464
547.280896
842.376448
963.73248
1063.936256
1088.032256
888.543232
905.680384
1242.456832
975.41376
325.869312
693.110784
787.004416
1224.28032
1373.371392
1031.735296
531.647744
1019.085568
357.753344
394.91328
1059.101184
1052.429312
937.298432
998.399488
1150.287872
667.555072
298.047232
430.669568
385.0624
778.84544
425.996032
894.445312
674.178816
592.395776
352.270592
312.7808
798.203136
988.304128
1050.431232
364.607232
849.68704
1057.124352
938.940672
538.939136
491.446272
653.705728
607.22176
888.227072
951.004672
918.668544
1770.976512
1139.03232
972.462848
791.392
576.941824
790.777344
924.35456
954.389504
810.142464
920.414464
997.599232
772.020736
525.819392
1070.52672
292.350976
540.039936
1044.509952
583.2768
1086.633472
1019.812352
880.483584
388.00896
1222.984704
969.772032
902.435584
1179.026688
1124.940544
663.605504
954.73024
847.917568
600.653312
1672.707584
838.777088
982.577664
1285.949696
520.200192
1059.689984
1251.9168
1160.20096
1024.348672
1000.454912
564.586496
882.26816
945.82272
1343.8528
1226.272768
778.8736
296.670208
886.074112
1072.367104
1107.501312
626.58432
953.448448
731.779584
1523.683584
1529.80608
324.541184
1142.827776
667.783936
505.01504
934.740224
771.490048
1030.782976
437.202944
1374.112768
915.863296
942.693888
634.372352
1112.815616
1089.18528
877.255168
1101.787904
870.65216
908.858624
856.313088
934.569728
481.065984
972.573696
372.239104
415.30368
1570.112768
1091.913984
1098.789376
1103.167744
873.942528
1026.315776
1263.12704
1022.039808
1071.005696
761.023488
1138.234112
393.661184
1013.790464
992.867584
1430.219264
1014.226176
1201.459968
1278.49472
1243.175936
1135.731456
1136.842496
650.6176
1020.741888
365.430016
563.4496
951.389696
1620.988928
1246.868736
1021.84832
406.407936
887.231744
1233.977856
1542.8416
742.582784
1116.084224
861.955584
824.89472
1449.563904
1535.839744
1304.956416
1098.099712
1147.156224
1254.518528
1248.49152
1270.662656
1484.996864
1007.2704
990.624
1377.447936
1359.582208
1045.3312
1165.239296
1221.579264
1087.792384
1226.054144
1566.656256
1325.856768
1165.929984
1193.067008
1124.956416
1213.423104
1040.03456
1315.56096
1506.376704
1474.73536
651.56608
1066.113024
1161.6448
889.685504
1690.492416
1178.828544
1529.36064
889.293824
1398.835456
1189.756416
943.082752
1265.078528
888.537344
1173.778176
1356.425216
1483.072768
406.369024
1608.988672
1453.731584
1223.18336
1016.144128
1230.32064
975.587328
1245.14176
1165.981184
1654.225408
1226.665472
1463.574528
1222.205184
1583.844864
1181.794816
498.4576
1171.196928
1212.93696
1506.188544
1246.369792
606.257408
1157.508608
1388.406016
497.350912
1417.709312
1617.08672
977.732096
1100.310528
606.077952
1482.48064
1282.458112
1365.939456
349.156608
1744.603136
1401.308928
1366.79424
994.269952
524.276992
1695.873536
1505.567744
1046.754304
1429.174272
1064.401152
533.733376
761.783296
1209.99168
1548.198144
1342.041088
1481.771776
851.224576
963.662336
1513.829888
1116.060416
763.4112
1692.584192
1413.474816
1392.920576
1439.27552
1588.618752
1338.485248
1492.526336
1239.908352
1585.064704
1441.401088
1475.321856
1516.41216
1653.991168
1467.956736
618.652928
687.647488
1319.40096
1676.799232
1498.898688
1066.467328
1279.561472
1370.151936
601.552384
1429.115392
1251.120384
1675.792128
1315.083264
1585.197568
1076.675584
1050.571008
1350.90688
1678.353408
1734.013696
1557.614592
1675.726592
1155.866368
1584.10752
1728.457728
418.611456
1671.379968
1587.343872
1404.923392
1587.239424
1781.978624
1223.433728
1074.003968
1323.264256
1740.073216
1749.035776
1290.262784
1597.820928
1431.4816
1608.029696
1614.220032
1690.684416
1703.125504
1669.71008
1718.984448
1434.731776
1771.745024
538.93504
1640.928256
1583.420416
1490.451712
855.668992
1538.578176
1528.573952
1723.353344
1630.40128
1497.007872
1478.99904
925.394432
1620.872448
1411.255552
754.5024
1837.6896
1689.267712
980.416256
1451.648
1531.6672
1744.364288
553.549056
1535.114496
1489.129472
1625.099264
1423.31264
1741.824768
1727.003904
1739.494912
1645.338368
382.482688
1647.603968
1773.25952
1760.99584
694.099456
1762.274304
808.941312
1741.888
527.79648
1669.494272
1724.282112
1610.396928
989.385472
1526.208512
1721.571584
1691.52128
1779.066624
1649.19168
1459.422976
1657.395712
1779.464704
1673.024768
1425.483264
1791.101952
682.809344
1553.332736
1708.573952
1754.02624
1778.777088
1536.403456
1584.103168
1581.170944
1582.17088
1595.43936
1722.0416
1634.881536
1607.204352
1615.49952
1655.442944
1665.95328
730.658816
1256.615168
1827.43168
1647.07968
1778.844928
1518.461696
1849.139456
1140.832768
1699.771136
1584.33024
1630.381824
1572.312832
1592.116992
1739.363328
1694.091776
1661.399808
1740.720896
602.457856
1584.233472
1528.160256
1634.931968
1712.525312
1759.405056
1702.328576
1780.760576
1457.88416
1740.502784
1290.133248
1572.542976
1090.387456
1677.229568
1672.543488
1749.020672
967.611904
1502.614016
1093.014528
1489.762816
1710.4896
1038.069248
492.160512
1633.238784
1640.344576
1586.926336
1284.131584
1769.005056
1441.186048
1732.187392
1147.620864
806.90432
316.351744
873.549056
351.351296
606.949376
941.71904
1004.46848
552.971776
885.086464
866.002688
821.90336
831.47008
818.788608
856.427008
772.657152
737.587456
853.693952
875.967488
913.357568
350.230528
867.30368
611.546368
883.653632
930.39872
879.414528
1067.38048
732.548096
450.881024
848.754432
393.001984
822.55744
528.98432
348.952832
683.894016
714.379264
1054.233344
315.718144
591.725824
1024.14464
955.39328
927.779072
1008.17024
948.611584
750.853632
757.46944
1114.359808
774.97856
735.599616
818.769152
1005.06752
315.634688
878.907392
565.384192
894.005248
862.391552
1055.790848
912.9408
415.728128
932.4736
347.27168
1135.652352
800.585216
873.459712
813.18144
623.0656
549.6064
305.583872
599.188992
430.177792
742.009088
453.794048
759.949312
715.550976
646.450688
820.284672
744.756736
970.185472
657.847552
883.2384
1006.866944
601.691392
1018.390016
909.522432
964.602624
794.324992
694.130432
511.696128
933.704448
969.38496
732.567552
842.297856
618.2336
1028.940544
617.805824
716.548352
871.84768
851.298048
658.684416
885.754112
974.640896
549.871104
811.0976
857.223424
944.088832
981.87264
880.469504
1027.586048
477.572096
879.527936
634.109184
870.753536
355.192064
1033.179904
402.625024
969.79584
497.330944
591.24352
1096.109824
438.254592
751.960064
1141.272064
769.760768
1055.777024
362.298624
965.776128
585.688576
977.51936
648.494336
953.817088
872.425728
570.94272
950.192128
769.870592
940.095488
728.350976
1144.672
753.171968
986.451456
775.856896
771.39712
932.893952
951.033856
903.199232
822.0864
989.192448
836.020992
335.03616
710.563072
697.629696
775.970816
962.860544
982.541056
1038.243584
898.953728
897.885952
989.221632
856.704256
791.914752
886.41792
561.33248
930.646784
795.518208
710.84032
938.828288
1042.463744
755.424768
758.354944
1024.072704
834.166528
553.015296
944.523008
832.785152
950.832896
877.381888
543.657472
626.402816
758.109696
711.194624
831.710976
775.755008
752.32512
980.412928
642.288128
725.916928
710.224896
420.654336
1004.8896
1017.888256
996.710144
918.14912
1056.83328
952.783104
743.527936
672.680192
701.399552
481.165568
813.648896
624.4544
893.434624
872.626432
995.293696
683.14752
859.392512
878.767872
530.268928
851.112192
557.746688
459.949824
925.51552
408.274944
867.228416
833.671424
810.785024
778.001408
961.597696
300.68608
723.611136
332.045312
864.079616
503.26912
778.569216
683.38688
821.004288
920.95488
583.16928
636.502784
436.426496
362.033152
610.148352
752.180224
739.960064
755.903232
622.721024
612.763392
544.677888
397.17632
612.958208
475.611904
626.130688
801.978112
425.078016
533.166592
623.358976
305.590016
574.607104
808.515328
710.788864
379.901952
693.487872
692.498432
894.908416
1034.81088
1086.427904
343.610624
309.338112
1312.3904
274.651392
566.524416
496.389632
615.5072
1069.826816
479.34848
444.994816
501.907712
881.527808
493.875712
429.728512
559.088384
366.292224
691.164672
521.078272
956.150784
315.38944
1203.400704
1258.054656
594.297344
420.467456
298.233088
782.775808
619.326464
794.482176
568.729088
835.27808
750.338304
596.306688
361.974528
863.253248
581.105152
619.517952
630.402816
1161.530368
719.217408
686.957824
1119.678464
1641.147904
811.885312
955.908096
357.311232
978.8672
1208.253952
786.902272
845.15456
884.193024
949.7664
1028.719616
1692.561408
864.19072
890.619904
806.948864
704.975872
1001.623296
680.852224
950.835712
867.128832
1072.136448
934.014464
787.117056
617.222912
364.355072
1196.915712
1101.216512
390.311936
831.281664
844.391424
1420.659712
858.7904
968.672
1108.815616
1174.834688
956.353536
506.388736
1151.16288
893.899264
859.187968
1212.675584
1368.644608
1061.967104
1332.961024
1221.550848
1325.73184
1492.72832
1176.290304
1280.910848
468.931072
1616.42752
1618.856704
576.364288
1725.549824
1795.497984
1822.436352
1650.092032
1795.112448
1812.115968
635.844864
1467.193856
1326.7456
1584.918016
1369.175808
1488.859392
1493.179136
1558.442496
1178.377472
1061.659904
790.452992
1091.819776
1053.227008
1558.274048
1348.770048
1509.989632
1330.555648
1645.099776
1612.155904
1349.993984
1191.408384
1128.075008
1508.86272
1286.831104
1626.814464
1185.796864
1409.518592
1623.58656
1623.158016
1650.331136
1329.100288
1634.227712
1609.354752
1067.17824
1446.716672
1527.609856
1243.878144
1673.261824
1422.51392
1790.32832
1436.777984
535.16544
447.055872
568.383744
734.837248
1225.181696
939.7824
1113.145344
1019.844352
810.967552
807.594496
391.154944
1070.468608
717.497088
975.828224
969.291008
836.401664
1033.190656
1014.089216
706.033664
1164.260864
999.16032
1136.693248
1520.451072
728.928768
1207.169536
1636.50304
848.09856
1066.579456
944.762624
1117.972224
1031.887104
984.14208
979.968256
886.8992
767.901952
474.207488
1159.758336
319.942656
1056.267264
1006.215424
654.422016
329.277184
721.933568
1038.242048
974.228736
489.912064
941.184
716.794368
1145.727744
1015.805184
373.334016
743.726592
1202.605056
988.449536
1224.083968
1000.65536
650.804992
1546.440704
1362.793728
1469.14944
1469.259008
1688.70016
1737.545472
306.348544
652.991744
703.963392
367.259136
686.050816
658.217216
404.77056
832.782336
820.073216
638.036224
972.222208
799.922688
698.909696
988.9408
618.595584
553.996288
966.520832
1146.781184
888.914432
952.401408
791.767808
906.43968
1400.569088
765.577472
1439.32032
1451.054848
683.819264
1121.360128
1370.068992
1283.26656
1501.131776
1528.622592
1101.79456
1604.079616
1346.063872
1678.363904
1673.543936
680.84864
1599.218432
1728.759552
979.945984
1041.283328
1056.096
1474.342144
1274.680832
1333.63072
1137.102592
1411.642112
1566.27584
826.84672
886.735872
975.87456
1256.323584
1207.329536
1182.759168
1260.379136
1362.235648
1336.122624
775.363072
784.938496
753.928192
1190.8672
808.722688
975.917568
646.432768
1362.863872
1327.081984
1133.672704
988.407296
658.94016
1121.519616
1281.76
1769.773056
1401.621504
1693.196032
1723.536896
1341.632512
1226.831104
1489.900288
1866.262528
1377.44
1365.545984
1053.491968
1491.873792
1551.629568
1021.280768
1456.832768
1451.240192
1523.216128
1152.22144
953.666816
1170.23488
939.169536
1677.874176
1376.260352
1488.741376
1442.426624
1438.83392
1485.1136
1101.798656
1491.590912
1456.950272
1517.37216
1582.511872
1541.327872
1562.128896
1551.157248
1848.236544
1848.09344
1565.205248
1786.763264
1835.24864
862.2848
705.592576
1240.25216
866.347776
1155.407872
1182.808576
885.50528
1152.293888
438.49728
1628.715264
741.497344
1817.10336
1726.94272
1650.17216
1610.527744
1769.349376
1766.955776
1802.607872
1767.807744
1802.219776
1824.107008
357.019648
1174.447616
1724.88448
1695.65568
1480.197376
1682.501888
1556.905728
1658.716672
1722.315264
1642.241024
1743.806464
1390.044672
1231.353344
1840.865536
1485.727744
1628.227584
1747.314176
1653.444864
1714.581504
1797.864448
1792.332288
1535.658496
1747.073536
1772.207872
1753.461248
301.471488
1741.906944
1842.415872
1665.419264
1722.397952
367.143424
1512.123648
1542.04928
1558.971648
1133.460224
1025.719552
673.268224
1075.621888
917.930496
983.074304
1056.975104
1108.677888
1646.220288
1493.791232
1720.108544
1686.437632
1866.738432
1595.560704
931.827456
1356.092928
1626.699264
1362.077952
1509.664768
1301.097472
1783.67232
1563.759104
1432.354816
1625.95328
1696.833792
1497.746944
1620.892928
1488.726272
1465.524224
1611.696896
1759.707904
1701.370368
1850.066432
1769.3184
1695.296256
1839.234304
1624.751616
1690.519296
1763.913728
1750.493952
1589.699072
1796.188672
1527.670528
1719.840768
1715.791104
830.34496
1557.980928
679.993856
1173.560832
1444.33792
1252.418304
918.174208
762.916608
405.92768
515.66464
1092.828928
845.373952
1170.112768
490.051072
1202.355712
571.73248
757.929984
1053.0368
777.992448
998.0352
1298.022144
1476.660224
1135.224064
910.811648
989.817856
1467.84768
1306.976
1287.944448
1502.285824
1529.570304
1258.582016
1472.636416
1262.581248
1203.404288
1061.769728
1258.438912
1077.297152
1083.29984
1274.447104
1608.049664
1106.114304
1191.271936
1314.100992
940.419584
1382.38336
1378.17472
1160.965888
1361.57056
1212.818432
889.823232
1264.652544
353.355776
375.04256
1014.060288
365.8304
518.71232
529.883136
475.004672
844.095232
701.564928
393.638656
775.16288
411.344384
544.536064
433.039872
435.338496
490.18624
624.953088
761.316608
735.707136
916.435968
410.171136
831.24608
942.48064
608.935168
400.232192
995.7248
807.899136
826.013696
410.243072
537.864192
952.832
798.408192
841.143552
626.880512
708.428544
458.611968
773.232896
924.975104
611.328768
549.260288
833.525504
1011.755264
854.724352
603.216896
450.876928
1017.174784
673.14688
383.89376
838.719744
579.85024
715.60064
703.060992
832.652544
492.356096
250.151168
723.891712
679.340544
452.649472
775.148032
482.729216
1022.940672
1026.251776
764.06656
626.728448
660.779264
859.711488
466.025984
577.478656
466.170624
384.56192
696.334848
679.255808
983.891712
848.324608
470.326016
740.956928
525.504512
766.820352
764.056832
589.847808
390.975232
698.769664
445.777152
786.952704
307.394048
705.28384
475.064064
649.460992
403.929088
906.644992
983.929344
325.172224
606.583296
305.898496
736.590336
747.347456
378.2144
1003.193088
949.34528
864.737792
734.083328
796.445184
754.896128
776.853504
304.875008
862.454272
929.216768
1072.68864
926.408448
890.46528
840.652544
791.306752
1039.748864
885.003264
665.428736
969.873664
756.97664
825.936128
871.088896
837.154816
704.064
902.731264
872.334848
768.871424
906.273024
929.168384
907.186432
977.685248
921.116928
797.974016
738.880768
978.366208
698.880256
747.133952
574.3552
1018.644736
785.36576
848.930816
999.563264
786.380288
931.948544
884.36864
811.047424
715.412224
911.897856
981.253632
811.966208
1037.082368
830.497792
813.10336
602.221568
929.114368
747.186944
930.077952
708.277248
1076.375808
956.24576
955.218944
817.260288
756.866816
554.326784
828.74624
730.574336
312.028416
852.97792
353.874432
978.477312
548.024064
642.602496
843.154944
687.816448
984.578304
1047.3344
860.254976
685.782784
1044.251136
734.301184
997.778688
431.22816
804.322816
510.150144
1021.340928
853.776896
546.703616
755.340544
865.007872
849.141504
623.195648
860.302336
843.04256
539.954688
893.635072
1030.253056
694.320128
698.801152
912.487424
893.285376
764.756992
810.939136
808.141312
919.227392
697.404416
763.133184
871.147008
680.59776
840.816128
580.3904
654.755584
516.188672
527.52896
924.284672
788.303616
450.628608
730.24768
443.52
677.336064
713.902592
650.138624
297.504256
441.900032
861.736192
606.740992
880.8512
890.05824
624.300288
1025.759232
988.037376
675.121664
830.88896
910.088704
665.453312
855.228672
1029.563904
559.748352
534.17984
877.403904
852.865024
750.645504
902.928896
701.287424
432.860416
745.491456
492.083968
391.304448
1231.046144
732.994816
711.309824
520.301056
670.472704
993.45152
602.1568
324.784128
902.92352
950.722048
668.577024
507.371264
887.35232
523.954432
460.638208
733.59232
762.123776
553.658624
943.931392
679.14112
1038.77632
881.512192
879.317248
329.428224
792.049664
874.193408
776.649216
756.43776
918.780416
1054.538752
750.810368
775.52384
732.978944
822.015232
741.312
880.213248
551.139328
461.230592
800.802304
609.435392
1536.793344
745.447936
494.06464
1656.657664
618.475264
543.894272
814.782208
672.705024
410.473984
886.388224
463.022336
800.798464
362.587392
969.960192
648.795392
690.071296
980.969472
485.729536
586.897152
1122.694144
769.11744
703.593472
613.65504
635.301888
601.808128
717.07008
821.95968
577.873664
459.703552
421.067008
355.268352
978.888704
505.967104
723.120896
439.093504
1399.037184
379.635456
1249.52704
514.303744
853.93664
725.623296
980.299008
799.085824
966.728192
1270.107392
667.160064
658.678784
1161.389568
619.5328
1550.785792
1135.672576
397.232128
299.754752
989.528576
1113.640448
883.789312
1040.051712
775.588608
871.7696
856.544256
846.994176
908.667136
825.047808
843.092992
923.460352
706.15168
764.5888
733.92128
589.484032
1040.812544
1093.746944
635.22048
974.119168
971.387392
522.057984
796.718336
621.209088
881.217024
832.358656
779.610624
953.184512
1289.924352
1065.654784
1345.594368
1126.050304
1092.710144
1278.12224
1484.247552
1470.954752
1352.11264
894.1568
1570.364672
950.601472
980.154112
1118.08768
960.456192
880.417792
801.54368
646.463744
674.72896
715.261696
991.872512
567.671808
739.305728
921.662976
1246.096128
1032.009728
947.572224
535.95264
820.61312
882.41664
388.964096
760.900608
1061.72032
847.65952
478.503168
465.517568
1176.836608
1398.050304
1589.963776
1214.370048
1221.950976
1052.394496
849.074432
806.0416
1191.313152
1227.606272
1504.889088
1294.773248
961.216256
1105.17248
790.491136
1164.696064
925.612544
1230.423296
890.275072
1116.9088
373.793024
983.821568
1241.484032
432.36992
1314.289664
1287.65824
1415.532288
1651.227904
1497.389568
1201.791488
1078.502144
1292.658944
1568.427264
1297.03552
1298.153216
1390.73664
1566.11072
1589.121536
1427.624704
1530.506496
802.14272
957.871104
431.574784
933.876736
1341.631744
1198.678528
1148.21376
1117.354752
1943.57888
1356.568064
1619.792384
1489.345536
1258.544128
1374.196992
1543.80544
1476.98176
1499.28192
1599.825152
1293.471744
1596.116992
1336.603392
784.06784
1688.530688
1191.313152
1031.1488
941.642496
975.220224
1033.330688
475.49696
1167.606784
1656.350208
1727.830784
1174.035968
1353.637376
1689.686528
1665.929216
1505.787392
1602.01984
1583.281408
1404.731136
907.12448
1257.299456
1097.687552
1038.329088
1078.213376
518.92608
908.593408
765.525504
937.703424
1114.503168
841.272064
762.73024
940.238336
375.82848
1010.261504
864.972544
1056.683008
406.283008
1077.12128
342.397952
905.236224
1722.943488
841.150208
1441.274368
930.486528
1502.788352
1120.858624
1047.623168
1554.93376
1289.696256
1656.017664
1415.923968
1604.904704
941.087744
1550.072064
436.257792
1251.97952
1541.695744
1369.60896
1507.941888
1579.83104
989.66016
655.232256
1353.667072
1622.914048
1380.440576
1429.741056
1095.705344
1264.125696
968.501504
1297.928448
516.314112
996.81792
1309.909504
1257.826304
1220.707072
1270.679296
1246.000896
1311.280896
1421.742336
1438.191616
1827.642368
1375.784192
1523.246336
1742.0608
1894.720768
1835.13984
1652.327168
1823.702784
1469.814272
1379.456256
1830.171904
1631.168768
1877.772544
1707.569408
1762.774528
1322.136832
1346.357248
1480.896768
924.954624
778.0736
972.02688
792.18816
860.312064
1100.493312
326.681856
1163.846144
1422.304256
302.21696
1445.185792
645.732864
1205.344768
1565.745664
1084.156928
1138.652928
1095.039488
1095.207936
1256.329728
896.994304
1110.003712
1045.28128
864.59776
1310.630912
1113.668352
821.52704
408.736
654.770944
913.504256
1548.64896
1460.465152
1138.192128
1210.782464
1337.673216
1200.71424
868.446464
1315.413248
1041.869824
1057.310976
1074.24384
885.063424
1370.200576
1427.3984
1374.30144
1298.910464
1220.097536
1403.819008
737.879808
797.105408
1097.409024
1552.616704
1378.02368
1406.81472
1801.125632
1385.959936
1896.216832
1772.396032
1439.858688
1728.540672
1506.841856
1595.518208
1825.690624
1800.020736
1807.194112
1677.870336
1598.468096
1678.94144
1769.385216
1552.571904
649.731584
1504.040448
1923.6672
1817.273856
1585.971968
1562.983168
973.746432
854.955264
1411.256576
1678.742016
1407.634176
1854.522368
1870.346496
1844.345088
1882.795008
1670.17088
1367.986176
1869.83808
1891.345664
1497.02656
1458.643712
1050.537472
1415.630848
684.251648
1611.516416
1463.706624
1862.951168
1643.880704
1159.51104
1859.927552
1823.151872
1725.122304
1700.690944
1906.959104
1537.676032
1769.34528
1578.526464
1580.177408
1656.256768
1581.79456
1362.661632
756.296704
1723.931136
1844.630784
1594.919936
1868.054016
1489.297664
1760.939264
1836.828928
1868.860672
1842.10432
1748.664832
1792.975872
1959.45216
1896.663552
1425.571328
1862.601984
1858.285312
1371.254528
1809.618944
1223.475456
1408.693504
1846.043136
1815.171072
1363.363328
1517.97504
1823.458304
1762.276864
1401.316096
1566.11712
918.875392
1358.677504
1546.467328
1632.643584
1485.906432
1648.205056
1421.60128
1943.372032
1593.514496
1925.941248
1738.02496
1908.804352
1458.407936
1855.138048
1541.978112
1423.85664
1682.96704
1697.306368
1853.82272
516.689408
1006.921472


==> data-new/loadspike/criu-remote/output.txt <==
9874288
10018484
10053124
10070596
10064652
10062972
10113672
10116896
10144440
10176580
10214272
10272348
10750944
9918084
9918092
9918084
10062824
10092712
10818140
10469616
9912376
9912368
9912360
9912356
9912364
9912124
9911992
9911744
9908152
9908028
9908028
9907648
9907524
9907516
9907516
9907516
9907392
9907276
9905428
9905344
9905600
9905592
9905592
9905464
9905084
9904836
9904588
9904004
9903664
9903388
9903264
9903264
9903520
9903640
9903640
9903516
9903020
9902896
9908692
9900408
9900292
10379980
9911680
9911688
9911676
9911676
9911676
9911304
9911176
9908624
9908500
9908252
9908136
9908128
9907880
9908004
10589852
10444452
9914124
9910660
9910444
9910204
9910072
9909824
9909692
9909444
9909196
9909072
9908824
9908704
9907668
9907660
9907536
9907404
9907404
9907008
9907132
9906760
9906636
9913348
9904788
9904408
9904284
9904276
9903904
9903772
9903656
9937784
9903576
9903576
9902700
9902576
9902584
9902080
9902080
9901960
9901960
9901968
9901712
9901464
9900944
10459784
9913860
9913860
9913868
9913860
9913604
9913604
9913604
9913356
9912096
9910812
9910680
9910548
9910300
9910052
10601448
10557864
9915896
9915764
9922280
9912028
9911648
9911284
9911284
9910912
9910532
9910532
9910276
9910400
9910292
9908652
9908932
9908684
9908560
9908420
9908032
9907784
9907660
9907784
9907784
9905700
9905460
9905328
9905212
9905080
9904964
9905700
9905568
9905328
9905204
9903816
9903680
9903680
9903688
9903440
9903308
9903316
9903192
9902900
9902776
10505816
9913900
9913892
9913900
9913900
9913900
9913892
9913768
9913512
9913264
9913256
9909980
9909996
9909792
9909924
10601600
10424380
9916592
9916584
9916336
9916336
9916004
9913968
9914340
9913968
9913968
9913968
9913836
9913828
9913704
9913580
9921240
9910216
9910340
9910200
9910200
9910076
9909820
9909820
9909696
9909672
9909540
9906740
9906988
9906616
9906492
9906484
9906476
9906476
9906476
9906396
9906148
9906240
9906268
9906144
9905896
9905752
9905752
9905880
9905756
10454172
9916116
9912840
9912116
9912116
9911984
9912232
9912236
9911980
9911732
9911484
9911360
9919788
9909468
9909468
10595908
10387408
9916560
9916544
9916420
9916296
9916172
9916048
9913788
9913540
9913664
9913416
9913284
9913404
9913404
9912916
9912792
9912420
9910524
9910008
9909916
9909668
9909544
9909544
9909536
9909536
9909536
9909412
9910272
9907920
9907548
9907136
9907012
9907260
9907384
9907508
9907508
9907128
9917000
9905104
9904872
9904748
9904880
9904640
9904628
10508536
9916332
9916332
9916208
9912164
9911920
9911920
9911680
9911432
9911060
9911060
9911052
9910928
9910804
9908372
10621652
10314340
9917556
9917484
9917436
9917280
9917000
9916976
9916844
9914900
9913892
9913768
9913792
9913668
9913784
9913768
9913488
9913364
9913240
9923132
9910892
9910644
9910396
9910396
9910396
9910256
9910256
9910132
9909884
9910140
9908796
9908756
9908500
9908136
9908136
9908136
9908260
9908136
9908260
9908136
9907072
9907316
9907204
9907080
9906696
10472280
9919208
9919192
9919192
9919060
9916652
9916436
9916204
9916196
9916196
9916072
9915944
9915688
9915316
9915068
10663808
10357672
9920444
9920444
9920320
9920200
9919952
9919696
9919572
9919572
9919572
9917964
9916444
9916452
9916700
9916692
9916196
9916188
9916072
9915940
9915940
9926196
9913980
9913980
9913868
9913628
9913380
9913128
9912872
9912748
9912872
9912632
9909364
9909356
9909108
9909108
9908980
9908980
9908980
9908964
9908848
9908848
9907624
9907876
9908032
10485200
9917128
9917132
9917008
9917000
9916992
9916876
9914644
9914272
9914148
9913652
9913536
9913496
9913488
9913488
10559344
10418912
9928528
9914920
9914804
9914672
9914680
9914548
9914548
9914424
9914428
9914172
9914048
9912416
9912276
9912276
9912148
9912148
9912140
9912264
9912264
9911892
9911892
9909792
9909576
9909576
9909452
9909700
9909576
9909448
9909448
9908164
9907900
9908052
9906688
9906696
9906836
9906584
9906336
9906212
9906584
9906460
9906584
9917116
9906452
10442172
9918936
9918820
9919184
9919176
9919052
9918812
9918812
9918812
9916040
9915932
9915676
9915800
9915800
9915428
10695884
10314860
9919064
9918940
9916968
9916720
9916728
9916340
9916216
9915844
9915600
9915600
9915732
9915732
9916836
9914076
9913960
9913836
9913596
9913596
9913456
9913332
9913208
9913084
9925100
9911288
9911412
9911040
9910676
9910684
9910564
9910144
9910136
9910012
9910012
9909512
9909636
9909628
9909372
9909248
9909132
9909256
9909132
9909132
9908884
10545664
9919280
9919288
9919280
9919156
9919148
9919152
9919152
9919152
9919020
9919036
9916176
9916176
9916052
9915928
10640672
10349996
9919060
9919060
9918928
9929292
9916184
9916060
9916052
9915796
9915764
9915468
9915436
9915436
9915312
9915064
9913068
9913184
9913060
9912796
9912788
9912792
9912668
9912296
9912172
9911924
9910800
9910412
9910184
9909928
9909812
9909280
9909272
9908776
9908776
9908652
9909812
9907952
9907704
9907580
9907704
9907580
9907576
9907452


==> data-new/loadspike/criu-remote/thpt.txt <==
0
6
16
11
18
36
9
17
127
0
0
0
0
0
0
0
261
219
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
282
198
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
272
208
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
281
199
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
283
197
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
295
185
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
292
188
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
294
186
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
304
176
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
300
180
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data-new/loadspike/faasnet/latency.txt <==
7687.820288
4234.522112
3962.034688
7567.668736
4193.607424
6747.830016
3461.435392
3258.661376
3962.798592
4109.133824
3824.8704
4023.410688
4187.309312
3941.369856
7626.023936
3846.459136
4051.006464
3517.972736
3361.275648
4710.819072
3641.117184
4082.166528
3994.569728
4739.53024
4037.01248
4590.151168
5726.856192
4031.7824
3410.558464
3676.408576
4306.304256
7109.394432
3310.578944
3646.780672
3586.912768
4719.044096
4039.32544
6270.266368
7808.035584
4250.227968
6702.387456
3624.918784
3559.393024
4373.42464
7164.957952
3626.704896
7436.978176
3938.012672
4160.553728
3769.835776
3899.707392
3410.602752
3901.219328
3956.582912
7218.225408
4708.038656
4053.757184
4308.777728
3876.476928
3846.695168
7743.85408
3782.59072
7215.137536
3844.588288
3515.864832
3773.617152
4766.355456
4477.226496
3816.969216
4772.460288
4230.476544
4541.23264
4302.35904
7063.794432
7567.749888
3426.610432
4217.158144
4246.262528
5770.508032
4408.850944
5681.263872
3854.194944
3788.260096
3882.722816
3903.334656
4137.288192
6119.018752
5867.587328
4075.190272
4192.446976
3975.070208
4138.82368
3879.91808
7019.520768
3700.642304
4709.782784
7494.554112
3569.403392
6791.558912
3483.9552
3826.44608
6222.563328
6364.2048
6421.216
7329.977856
7383.420416
6170.02368
6880.441344
4131.423232
4657.494784
4003.337984
4079.09632
3790.33344
3754.009344
3252.989952
4130.456064
4220.830976
4520.29824
3943.574528
3965.369088
3806.985216
3623.076096
3505.609984
4105.35168
3355.773696
6975.001344
4054.87872
6835.61984
6559.387136
4577.220096
3786.777344
4597.679616
3945.947904
7271.036672
3954.721792
4087.865088
3422.425344
3594.412032
3627.88864
4707.990528
3674.03264
4027.836416
4351.264256
3303.149824
3903.263232
3479.172864
6927.435776
3771.351552
6003.92704
7861.90464
3714.955776
3613.825024
7631.514368
3422.353408
3465.526784
3861.492736
4164.265216
3580.517888
4019.524096
7380.683008
4768.49792
4770.002944
3905.005824
3913.880576
4135.287552
6608.97024
4124.605696
3539.55968
3991.198208
3928.192256
3735.400192
3575.517696
7437.109504
7743.926016
3995.76832
4576.233728
7160.531968
3883.451136
3731.068672
4033.823232
4531.79648
6653.861632
3684.117248
6060.875008
4337.613312
7803.435264
3680.405504
4379.554048
3733.2352
4517.062656
4199.532032
4319.697152
4274.198272
3669.146112
4023.675392
7329.020416
3523.617024
4014.23744
3531.472896
3373.85216
3793.50272
4769.994496
7687.584512
4370.828288
4648.058368
5814.914048
4426.361856
4485.385984
4179.392768
7494.422272
6316.046848
3723.459072
4458.696448
3725.160704
4276.954112
3778.714624
3842.863104
5936.507904
6493.912064
3824.33024
7272.930048
3979.837184
4248.987648
7879.736064
3209.284608
4003.420928
3907.410944
3676.138752
4609.96352
3696.519424
3737.99424
4434.208768
3571.0592
4549.263872
4319.669248
3968.899328
3471.917056
3750.657024
4091.580416
3803.905536
544.059904
287.260672
300.667136
274.997504
310.903296
493.875456
342.468096
435.151616
395.963136
426.9056
333.43488
301.907968
282.577152
191.496448
378.865152
234.04544
417.075968
390.80448
389.373696
307.411456
756.872448
498.574336
550.783232
492.980992
209.42592
380.219904
304.022528
786.74176
377.500416
369.215232
220.732672
304.194304
832.974592
493.188608
563.313152
296.580352
363.952896
490.987264
366.799104
560.455424
294.408192
454.058752
391.29728
385.692928
352.991488
497.57056
395.732736
336.483584
430.563584
295.134464
332.932864
726.148096
404.383488
327.342336
773.821696
294.446592
318.91328
319.388416
759.485696
337.063168
382.034432
436.225536
328.32896
291.388928
522.576896
314.663168
363.721472
556.438528
355.164672
548.389632
137.212416
599.897088
328.267008
350.379776
495.43936
369.90336
336.15872
571.53152
346.550272
296.774912
514.319616
304.722432
796.798464
509.66784
417.389824
347.107072
347.02976
116.993536
407.838464
113.733632
500.842752
394.32064
281.571584
548.167424
307.471616
295.278848
498.87232
494.797568
282.093568
346.83008
328.708096
443.014656
514.392832
766.575872
388.32768
295.399168
400.121856
294.684416
825.861632
485.252608
472.716544
566.192384
406.46784
427.407104
139.802368
346.984448
312.660736
312.123904
253.420032
324.273152
384.832
745.997312
282.511104
324.28672
489.638912
298.461696
504.795648
478.136064
332.16
296.584192
414.64832
437.4336
346.906624
488.301312
497.088
327.454976
444.313856
353.083136
491.689984
488.305152
140.862464
143.9424
595.77728
542.48448
493.029632
217.561088
410.553856
381.199616
383.337984
543.21408
347.088128
479.047424
448.410624
535.344384
245.592064
504.808448
427.924992
443.281408
766.40384
229.39008
488.792576
474.31424
195.575808
525.590016
440.3968
311.87712
280.684288
328.14848
227.204352
488.82688
363.566592
399.055616
288.011264
327.935488
413.598208
434.781696
467.650304
396.523008
526.57664
392.593664
420.274944
479.33184
499.32288
352.128768
467.222528
305.484032
346.569728
346.980864
225.952512
147.513856
571.191296
489.866496
327.033088
386.49344
232.404224
417.898496
347.163392
382.145536
546.863104
429.236992
404.42752
426.556672
310.277376
250.61248
780.5888
330.469632
368.160512
442.887424
857.50528
345.275136
282.630912
345.285888
369.385216
277.375232
392.663808
323.828224
135.703808
386.611456
303.368448
377.173504
768.012288
440.733184
393.686528
424.647168
378.886144
372.87808
271.487488
345.607168
212.712704
159.067136
140.378112
117.164544
282.654464
769.124608
541.48352
366.978816
302.987776
406.433024
382.993664
411.033088
413.816832
336.372224
477.843456
454.120448
202.908928
281.957888
802.650112
464.644864
327.061248
518.394368
488.429568
311.594752
298.636032
324.388352
310.86976
401.803008
874.785792
373.50784
547.768576
426.805504
383.028992
489.852672
391.630848
394.912768
386.201856
498.636544
247.98336
328.040448
406.252544
486.74048
561.484288
198.643968
344.488704
386.023168
408.01024
412.688896
822.582016
496.11136
118.510592
353.88416
322.69312
214.582016
286.78016
437.606144
543.96928
434.6752
217.498112
261.33888
562.51008
368.438016
400.25344
543.87328
378.79936
324.647424
300.98048
305.302016
327.20768
401.169152
382.814464
556.735488
296.353024
314.518016
581.371136
378.98496
862.617856
415.563264
364.96128
367.42656
487.019776
497.49504
476.375296
362.510592
223.64032
391.241984
344.073984
204.9344
397.253376
410.964224
299.53536
414.802688
366.912512
535.572736
353.242112
113.550848
111.565568
424.910592
353.47712
389.514752
303.648
264.894464
326.81088
392.200448
824.560128
219.488768
435.844608
362.706944
306.33216
428.616704
331.767552
574.286336
415.480832
388.608768
378.185216
434.754048
355.024384
347.546624
415.109888
493.547264
307.19232
406.464
362.502144
366.137344
362.441216
767.676416
381.659392
354.060032
225.351936
386.3808
345.629952
288.743936
338.21696
333.048064
415.5712
391.089152
849.970944
391.0976
345.808128
324.232192
356.072448
424.274176
430.287872
436.00128
436.908544
309.190144
269.08928
269.74336
294.619392
488.47488
489.533184
451.970816
345.640192
547.053824
370.880768
498.952192
510.29504
281.866752
393.69216
354.758656
405.670912
283.087104
272.729856
346.743296
254.889472
132.040448
509.6192
143.780864
593.52448
489.889024
468.8384
257.105408
347.70048
356.091648
442.929152
301.685248
499.256832
345.714688
805.594624
373.714944
412.295936
346.791936
393.193728
575.262976
396.308736
392.485888
330.58816
317.483008
537.160704
344.240384
366.790912
485.16608
363.610624
410.414336
491.809792
428.685568
349.659904
436.44416
508.738816
161.64608
280.966144
406.687232
391.44064
508.663808
379.073536
400.5888
489.581056
117.945344
483.083008
164.419072
380.608
570.520832
482.559744
416.856576
511.198464
300.890624
777.083136
812.767488
412.315392
264.91776
300.826624
268.94976
362.058752
545.569536
390.442496
571.568128
416.210944
446.416384
428.198144
142.317312
248.211712
486.648832
346.03264
158.800384
362.870528
325.575168
308.923904
574.167552
562.74432
326.329088
421.980928
388.382976
373.638656
283.406336
375.43936
399.653376
439.61984
396.846848
144.783872
225.68704
163.087872
531.563776
4109.600256
4347.09504
3950.88
4549.499648
4648.83328
4513.887744
4180.560896
4387.287552
4591.336704
4590.824704
4512.182016
4037.693184
4194.166016
4631.396096
3735.564288
4576.475392
3999.2384
3687.538688
4127.934976
4018.668032
5315.359744
4208.170752
4054.817536
4374.325504
5309.37472
4456.676864
4245.248768
5309.178112
3871.997696
4454.589952
4531.279104
4071.573504
4508.80384
4050.430976
4251.437824
4000.707072
4191.00672
4444.690944
3948.107264
4563.39712
4650.256128
4109.279744
4456.824832
4396.84096
4884.256512
4568.846336
5102.091008
4643.598592
4107.308032
3617.257472
4539.725568
3966.343936
4312.58624
4113.62944
4198.697216
4342.852608
3662.961152
4412.687872
4203.10144
4212.644096
4403.867648
4628.84224
4149.282816
4896.934656
4562.243328
4839.432192
4230.430976
4089.644288
4854.063104
4530.450944
3924.512512
4181.48736
4279.397632
4125.294848
3912.172032
4337.922816
4143.259904
4914.3744
4986.240768
4018.491904
4309.921792
4429.453824
4685.340672
4954.037504
4239.065088
4467.798016
3782.655488
4506.87616
3855.583488
4624.350208
4142.348288
5231.070976
4306.516992
3801.243392
3923.008768
4401.556224
4298.422784
5142.27968
4362.974464
4332.375552
3962.824448
5277.736448
4058.919168
4055.810816
4410.26432
4696.336896
4476.137216
5001.493248
4161.231872
4513.14304
4519.375104
4124.508416
4490.688768
4582.94656
3841.687552
4267.708672
4091.182592
4246.694144
5095.636992
4503.45472
5161.171712
4255.86816
4432.350976
3788.368128
4365.54496
5129.842176
5188.626944
4589.186816
4283.225856
3569.224448
4546.035456
4480.525312
3764.19968
4191.421952
4544.095488
4563.805184
3945.759744
5213.821696
4031.039232
4176.801024
5033.404672
4266.65856
4429.700352
4527.1744
4528.636672
5213.586432
4281.739264
5224.775936
3772.922368
3712.180736
3863.95392
3829.008128
4579.321088
4630.751744
4089.062656
4570.893568
5338.409728
4683.222272
3699.373056
5073.319936
4381.303552
3853.26208
4360.574464
5086.190592
5283.418624
4017.059584
4490.389504
3672.4288
4595.278848
4268.795648
5498.035968
4325.309696
3726.013952
4321.721088
4824.86272
3637.973248
5093.190144
3751.0016
4487.039488
5153.37856
4235.091968
4420.918272
4167.41504
4369.59488
4976.784896
4563.81056
4034.060288
4471.315712
5152.124928
4703.6096
3903.39072
4943.528192
4461.67936
4110.434304
4342.055168
3978.102272
4764.616192
3996.474368
5035.21664
5336.1792
4918.018816
4353.357056
4337.938688
4295.36128
4375.117056
4412.28416
3895.718912
3821.659136
4584.361984
4286.747648
4225.571072
3976.041472
3879.917056
4221.563136
4485.496064
4328.489728
4070.180864
4264.178432
3892.780544
4531.87072
4325.41312
3927.256832
4995.65824
3978.61504
4160.523008
4165.783552
4409.995264
4684.87808
3906.384384
3814.157312
4761.865728
4254.670592
4292.543232
4467.835136
4071.816704
4351.560448
4213.714688
4570.023168
4303.94496
4156.865792
484.2944
352.447488
476.925952
338.498816
290.61376
268.84352
155.967488
326.366976
373.07392
397.947136
396.774656
336.498176
330.970624
410.456576
702.518784
513.57952
422.410752
371.848448
346.849024
323.851776
292.154624
388.8704
352.288512
327.901184
526.29632
393.963776
327.177984
347.545856
373.31456
268.248064
368.841472
733.934592
406.343424
336.271104
371.241472
407.94368
410.432768
349.926912
451.650816
354.657792
224.353536
261.387008
429.718272
413.814272
284.337408
330.271488
327.190272
428.357888
602.263296
342.894336
338.807808
303.0016
382.596608
167.312896
140.101888
470.5728
530.421504
400.096768
386.214144
421.189632
300.133632
529.805056
355.09632
327.426048
238.376704
437.479424
334.163968
701.934848
411.59168
367.796224
388.889344
434.254592
273.766144
316.349184
163.23584
330.825472
290.514432
426.460928
390.658816
420.69248
408.033536
730.865664
371.307776
347.396608
332.582656
389.466112
359.762176
386.86592
378.650112
344.2624
298.472704
332.564224
219.6672
337.19424
324.307968
286.365952
386.378752
359.338752
433.374208
368.3712
329.254656
333.298432
351.9936
273.435648
324.637952
422.316544
541.410304
349.552128
384.422912
234.1312
340.250112
406.14912
399.88096
403.001344
385.199872
377.636608
317.478656
286.544896
338.747904
229.654016
437.385472
318.084352
133.455104
384.464384
351.857152
377.892864
397.106944
395.69664
357.822976
353.641472
300.326144
419.7696
413.636864
389.877248
333.255424
190.939136
325.912064
365.005824
274.62272
299.879424
413.043712
412.673536
363.610624
263.500544
398.560256
391.247616
408.124928
411.800832
413.6
713.740544
342.398464
338.251776
401.352704
403.057408
356.68096
359.586048
325.805056
343.22816
440.826368
316.234496
153.515008
406.436864
361.437696
425.96096
300.100864
727.647744
343.845376
352.200448
388.871168
307.76704
686.325248
399.495424
386.001152
741.211392
298.111232
420.5632
181.58336
420.27264
700.564736
419.899392
712.32384
702.148608
281.20832
431.187712
333.150976
124.12032
281.984512
419.323904
218.203648
493.281024
130.377216
328.959488
357.766144
310.164736
213.264896
731.959552
424.188416
365.128448
386.591232
317.158912
325.644032
345.998336
236.297216
438.551808
335.394048
437.592832
325.506048
351.847168
380.852736
713.679616
649.311488
413.142784
413.949696
337.875712
191.188736
299.684096
320.411904
719.832064
280.973312
150.240512
340.961536
325.750016
445.168384
532.48128
390.796544
423.464448
395.593472
300.41472
337.741056
374.86208
444.23168
291.857408
386.633472
331.785472
383.678464
434.029312
150.416128
692.129792
325.030912
236.399872
325.992192
316.641792
309.901056
390.385152
346.438912
726.434048
322.774272
280.799232
322.814208
229.09568
357.701888
389.500416
409.561088
317.6512
297.974016
358.830848
642.091264
325.305856
402.29888
295.7504
335.518976
324.992
325.082368
439.542272
314.573312
397.241088
153.73184
343.246592
425.63968
431.447552
437.97632
417.489152
330.197248
414.252032
239.260928
335.456512
405.64608
309.079552
452.036352
398.915584
353.353984
346.597632
325.359104
439.971328
239.608576
351.60448
402.44224
358.539008
541.453056
229.560576
263.114496
448.454912
433.919744
367.875328
258.700288
400.089088
250.84416
143.864576
146.222336
403.768832
402.919936
698.364672
333.234432
365.741568
392.783872
139.454976
396.870144
268.663552
426.89152
354.298112
359.755008
301.220096
469.474816
345.22496
213.873664
234.475264
410.955008
405.906944
392.986112
698.4192
373.768448
428.854272
138.364416
334.46912
404.050944
316.18304
353.976576
370.586112
424.126208
422.949632
427.842304
383.085568
316.266496
356.791552
323.086848
386.636032
154.622208
363.95136
325.61664
645.472256
292.672256
229.632768
299.683328
399.591936
610.46144
316.656128
515.66336
155.598336
430.537728
322.456064
404.269312
726.890752
390.808832
463.883264
309.623808
405.76896
358.204416
352.808448
542.740224
142.61248
739.741952
363.71584
410.493696
322.419456
429.757696
409.533184
700.85632
312.33664
518.995456
432.781056
329.258496
342.203904
308.81408
354.806528
482.3552
421.61664
490.884864
340.144896
392.110592
425.279232
131.0656
132.493312
291.621376
333.179136
240.402176
345.30176
361.94816
298.218496
376.336384
131.332352
685.391616
298.619392
400.961536
434.245888
287.147264
336.8256
315.478272
411.973888
718.881536
239.256064
373.552128
383.086592
327.504384
297.874176
373.602816
240.141056
323.59808
137.730304
344.467456
321.469184
253.243904
320.035584
322.612992
318.73664
327.881984
446.73664
699.132416
597.4208
331.296
419.300096
440.339968
343.87712
283.599872
418.249984
299.948288
269.014016
399.963392
402.218752
357.658624
418.062848
501.949696
149.0944
358.07744
421.147392
207.822848
269.020672
429.623296
229.403136
366.693376
542.753792
334.784768
253.398272
339.930624
340.516864
387.03616
290.82368
435.4176
330.557952
401.13792
299.229952
418.582784
308.006656
417.735424
323.387648
314.625536
430.011136
336.535296
341.41312
330.390784
388.273664
432.934912
416.195072
433.193984
399.732992
225.87136
411.928064
458.986752
408.55424
433.394944
447.181568
387.465728
421.680896
406.677248
469.626368
359.370752
418.845184
350.26304
410.792448
233.078016
129.287424
4809.765888
3045.497344
4856.720896
4415.77856
4662.034688
4199.299584
5345.57696
5300.672768
5049.028864
5023.049984
4693.792512
5164.187904
4320.224
3589.844224
4648.428032
4467.774976
5121.188864
3517.50528
4442.117632
4590.163712
4864.116992
4814.4256
3620.899328
5057.497344
3541.069312
4094.493184
3373.198848
3592.20864
4211.337216
4752.23296
5407.748864
5461.840384
4017.858304
3373.649664
4574.805504
4252.959488
4288.976128
5356.471808
3772.992256
3206.039296
4480.90752
2840.370432
5082.973696
4466.368768
4582.218752
4367.23584
4382.945792
4318.505984
4873.580032
4478.244352
4864.4672
3100.395008
5165.418752
5293.815808
3351.351808
3491.85792
4919.51104
5416.827136
4378.779392
4644.152576
4380.302592
3261.077248
4020.633856
4535.73248
3487.656448
3315.273984
4387.137024
3829.13408
4513.973504
4221.006848
4474.75328
4377.663488
4312.811008
5132.26368
4179.757312
4859.004416
4814.694656
4355.517696
4698.205184
5223.92192
5178.095104
4749.17248
3090.417664
5023.265024
3032.554496
4403.70688
4247.03744
4346.957056
4538.490368
5181.102336
5235.001088
4260.09216
3204.4032
3845.666304
5022.87488
4977.06112
3295.600896
4233.288448
3488.64768
3899.82592
4806.47424
4930.96448
5076.953344
5239.165184
4004.926976
4634.143488
4793.994752
4091.751168
5073.70496
5359.390208
3432.956928
4039.763968
5416.776448
4964.972032
3828.101888
5298.501888
5041.074944
5078.345216
4424.118528
4269.85984
5104.75392
4919.355648
4071.671808
5248.738304
4117.57952
3956.49024
3975.549184
4529.44128
4522.585088
3434.26816
4867.18976
3569.19168
4982.521344
3572.238336
4659.67872
4431.022848
4760.303104
5138.075392
4590.993408
3953.218048
4460.416
5079.76576
4680.938496
4034.99648
3404.697088
3548.11008
4145.864448
4626.23104
5106.723072
3985.924096
5137.138432
4484.090112
4977.926144
2936.42368
2985.825024
4436.190464
4568.574208
3242.206208
4924.038656
5253.464576
3773.076736
4436.744192
5114.259968
4164.236544
3149.370112
3321.555456
5285.798912
2888.072192
5189.202944
3948.28928
4138.659072
4359.176192
4591.87584
5288.244992
4637.712384
5221.07904
3185.357824
3545.00992
5465.701632
4150.4768
4800.994304
4974.296064
3536.892416
4200.321536
3888.95232
5189.646336
4969.83168
5408.776192
2981.913856
4151.886336
5230.839552
5420.47488
4418.005248
5350.9312
4525.77792
4761.075712
5222.886912
4143.432448
3427.630336
5290.035712
4325.511168
3720.09216
5356.982272
4648.287744
4326.81856
3374.83776
4646.701824
3258.686976
4987.582976
4532.452352
4576.360192
3316.5568
4409.2736
5172.282624
4920.111872
4080.13312
5298.694912
4920.810752
4966.306304
3457.187328
4596.584448
5038.836224
4262.99008
4475.097856
4435.798016
5189.133312
3886.699008
5162.559232
3668.365568
5283.709696
5544.819712
4303.22048
5282.280704
4278.819584
4063.68512
3136.58624
3522.741504
4197.078784
5359.180544
5132.934656
734.702592
311.159552
340.967424
393.402368
298.289408
678.318848
273.906176
389.363456
300.127232
307.199232
340.435712
340.638464
332.771328
410.483712
684.82816
296.296192
110.420992
415.185408
637.002496
209.856
651.350272
332.753664
371.078912
393.094656
321.952512
329.2224
825.425664
557.647616
823.264768
327.756544
395.976192
796.43776
381.205248
387.515904
396.722944
712.155136
668.521472
298.123776
421.599488
386.022912
347.588096
380.541696
640.101376
125.516288
333.954048
333.062912
360.662528
640.553472
332.45568
443.977472
339.806464
399.141888
363.287808
450.579968
153.180672
503.84256
129.852416
229.309184
105.491968
307.568896
403.01696
711.968512
836.377088
797.452032
607.979264
378.121216
858.523136
283.577088
344.8256
718.574592
412.692224
709.120256
660.897792
377.035264
206.913536
498.165504
294.62784
323.364864
302.327552
398.302208
871.991296
383.915776
347.944704
195.067904
406.239232
314.089984
111.191552
172.162304
589.363968
320.03072
292.415232
281.344768
687.932672
304.710912
275.840768
121.62688
229.655552
367.741184
338.162176
322.226688
441.726976
362.053376
365.721856
334.41536
406.08512
365.649152
373.633024
304.450048
321.904896
306.584064
421.937408
283.278336
650.76864
400.729856
268.804096
128.6976
371.22432
385.323008
305.20704
124.73216
239.296768
386.642944
410.491136
407.680768
590.808064
409.174016
131.568128
385.391872
653.89184
378.42816
667.355648
417.228544
406.031104
644.707328
305.627648
709.914112
558.30912
227.196928
357.723136
407.881984
267.479808
358.131968
303.846144
428.198144
142.131712
446.203904
335.105792
340.612096
309.622016
267.199232
617.344512
291.919616
216.676864
312.894208
710.808832
295.219456
709.76128
373.658112
652.1792
417.377536
392.076288
333.732096
251.561984
434.196224
651.888384
111.350784
332.463104
646.39104
700.48256
865.220096
692.873728
512.362496
305.583872
320.509952
415.48672
244.22272
376.522496
282.118912
422.060288
404.034304
646.706176
308.638976
830.287104
687.79776
578.179328
398.646016
218.013952
129.939712
308.448256
322.020096
243.910656
831.708416
333.931776
207.566336
447.52896
316.824064
384.891392
209.41184
672.838656
305.969664
704.849664
625.14944
135.107072
141.7216
167.007232
855.986176
296.8768
295.574784
674.661888
502.179072
368.843776
376.246528
129.750784
248.623104
421.748224
378.802944
309.925888
664.456704
325.15328
204.820992
399.646464
412.448
324.85504
650.34624
313.579776
388.328192
638.980864
137.541888
384.42496
393.828096
463.972864
580.49152
109.23904
337.579264
322.063104
126.034944
305.227264
136.135936
806.534912
299.376384
284.781568
339.954432
376.050432
308.871168
141.817856
216.41984
392.379904
825.337088
376.060672
627.767808
353.473792
266.53056
332.503296
618.41792
449.377024
835.08352
493.776128
555.553536
416.55936
515.028736
317.462016
669.377536
290.763008
684.310016
556.086528
136.594944
328.377856
319.452672
334.26816
686.193408
354.899968
320.344832
388.1344
391.05408
218.136576
427.66592
700.317696
198.47552
377.791488
386.089472
226.378752
356.084992
123.792384
822.850048
647.343872
201.069824
273.545216
708.591616
732.442624
248.235776
582.64704
650.55488
329.22368
371.244288
322.63296
162.959104
403.634432
384.72832
644.712704
393.317376
263.639808
405.353472
122.939648
383.762688
398.741248
227.762432
425.698816
413.08288
412.89344
725.160448
648.155904
346.465792
359.227648
401.71264
234.968576
304.344832
321.61536
712.04736
245.039104
397.254912
368.521216
358.768384
289.714688
675.206144
635.206912
644.494592
281.555968
276.853248
304.321024
385.978624
324.620032
348.135424
273.555968
394.565376
332.610304
607.911168
413.010944
302.81088
374.843648
504.213504
272.698112
292.569088
717.519616
554.401792
319.962112
649.574656
332.08704
795.333888
332.633344
636.5056
212.840192
553.621504
329.521152
338.834688
216.073216
376.047104
678.442496
613.637376
586.52928
880.44416
634.797824
391.515136
366.252032
396.999424
394.59968
252.939264
367.832576
640.22272
322.676224
293.730304
546.005248
382.48704
870.796288
180.54144
334.417408
215.573248
678.448384
356.831232
636.446208
855.999488
307.179776
376.68352
281.184768
564.031744
317.454336
312.551936
626.90176
692.996096
619.895808
805.108992
823.627776
324.52736
331.958272
303.582464
685.51552
556.344064
391.223552
314.732032
500.980992
302.095616
723.046144
212.175872
551.09248
348.679424
413.531136
403.726592
617.334272
292.776192
522.938624
647.977984
488.968704
387.6544
210.970368
291.95648
414.439168
602.139648
98.303488
336.193024
330.259968
618.258432
620.886528
122.966784
371.127808
391.038464
678.004736
648.100096
319.454976
308.854272
442.32448
209.888768
787.252224
300.824576
374.775552
321.368832
351.910144
397.5232
329.814784
375.758336
387.51744
280.191744
464.088064
651.17184
319.864576
852.359424
715.503872
714.097152
385.708288
662.7392
195.59936
259.156992
892.589056
304.371456
330.019328
272.170752
386.10432
317.918976
384.762624
369.5168
378.936064
262.611456
727.043072
282.482688
306.430976
302.20928
376.011776
552.098048
339.84
307.35488
324.211712
119.692032
338.219776
329.371136
324.176128
675.234816
640.882176
317.533696
315.468032
673.136384
723.75552
401.461248
4118.226176
3718.655744
3650.440704
3608.0448
4876.697344
5079.540736
3959.101952
5003.87072
4092.812032
5213.561856
3289.503232
3911.77344
4797.87904
3607.116544
5001.94304
3583.138048
4836.059136
4440.202496
3942.560256
4016.100864
3449.781504
4098.029824
4015.915264
3311.539968
5193.362176
4395.744256
3986.166016
3733.78688
5036.392704
3594.2784
3434.958848
3455.056896
3809.330688
3754.976
4799.58144
3932.33536
5101.213184
3565.373696
3700.857344
3619.296512
4979.421696
3842.377216
3843.836416
3815.353088
3991.756032
4383.652096
3699.59552
3719.432448
4118.640128
3333.421056
3788.111616
3675.934976
4732.68096
4675.869184
3966.718976
3860.555264
3564.720128
4897.891072
3900.737536
3461.96608
4080.8576
3137.981184
4563.240704
4172.553472
4270.181376
3704.82048
4215.014656
3918.84672
5259.98976
3760.989952
3347.39968
4937.315072
3771.72608
3987.892224
3400.562176
3207.943168
3882.104576
4335.83744
4929.187328
3678.91712
4860.818944
4616.92288
4099.574784
4951.80288
3757.789696
3877.870592
4072.52736
3511.77088
3791.532032
3883.830784
3455.044864
4040.146944
4677.393664
4835.543552
3979.629568
3860.796416
3511.193088
3401.751808
4270.8608
3043.364352
4138.557184
3872.049408
3824.843008
3913.9456
3827.207424
3988.609536
4186.689024
4960.17792
3849.230848
3865.80352
3411.462144
4055.498752
3623.220224
4112.037376
3500.685568
3875.028224
3548.894976
3928.453376
3814.453248
3664.420864
4397.866496
3645.264896
4059.241728
4149.943552
4341.617408
4853.331456
3556.966656
3785.881088
4043.532288
5034.578176
4156.794624
4395.781376
4411.015168
3831.483136
3512.56192
3810.721024
4107.815168
3905.348352
3527.441152
4505.15456
3260.490496
4288.559872
5130.275328
3816.139776
4041.91616
4549.808896
4132.363776
3928.189952
4244.327936
4132.231168
4045.918464
3958.672384
4771.816448
5146.665216
3897.619712
3567.75296
3912.609792
3510.913024
4451.025152
4423.853056
4623.124992
4159.212544
5088.299264
4002.793472
3929.236736
3872.513024
3187.954176
5167.39328
5159.983104
3659.157248
3811.560192
4734.157056
3863.872256
4229.72288
4168.148224
4448.004096
4506.734592
3760.784128
3107.337216
3929.865472
4102.122752
4032.233984
3807.425536
3401.461248
3758.968576
3709.728768
4439.878656
3965.794816
3758.262016
3968.829952
4327.10144
3936.758272
4095.062528
3871.838464
4995.380736
4027.475456
3999.053056
4117.826304
4072.89344
4326.921984
3411.334912
3237.143296
4014.812416
4298.944512
4382.458112
3640.358912
4897.586944
3619.569664
4900.508672
4558.827776
3345.751296
3380.036352
3462.117888
4213.38624
3360.451072
3772.30592
4146.347776
5103.456256
3755.13216
3483.693312
3974.162688
3610.998528
3590.000384
5139.582464
3676.132352
4161.103616
3540.335872
4068.538624
4319.86176
3957.186816
3536.687104
4025.335552
3734.4832
3730.438912
3664.560384
4352.254464
4096.235264
3156.067584
4770.530304
4173.445888
294.513664
400.505088
149.873664
103.293952
153.926144
483.22432
400.910592
410.74176
296.148992
243.02976
211.491584
404.621824
772.12416
450.558976
413.903104
479.899136
325.704448
801.502208
357.12512
937.65504
143.392768
308.904448
385.187072
126.934528
297.64096
820.736512
509.53216
428.725248
366.4832
406.854912
298.800128
286.846464
146.267648
371.07456
337.33504
539.549696
414.774528
278.944512
393.686016
412.730368
464
132.239104
322.671872
810.566144
429.502976
379.388928
327.163392
312.68096
133.4272
152.037376
365.929984
323.821824
397.758464
814.386944
411.815168
359.018496
452.863232
412.094208
250.420736
413.435136
383.669504
123.102208
318.796288
241.632512
808.827648
425.905152
408.613632
318.139136
364.120064
326.112768
486.157056
360.717056
390.056704
277.655808
570.89664
432.283648
314.201088
289.32608
215.739648
394.05696
269.892096
227.163136
289.876736
283.794944
225.87008
316.323072
343.204864
336.833024
242.49216
454.398976
261.706496
362.618112
296.871424
268.446208
304.237312
397.187328
435.770112
361.839872
130.857728
410.159616
373.259776
329.080064
268.218112
308.204032
326.383616
127.448064
314.884864
276.288768
324.902912
341.009152
356.965888
484.4672
299.482112
279.323392
483.682048
173.107968
326.220544
866.217728
354.896384
322.4832
383.753472
392.361984
797.897216
390.756608
477.138176
346.031872
328.192
311.26528
409.668096
790.947584
282.196992
362.217472
448.395776
783.19488
454.982144
627.208192
617.904384
379.43424
346.211584
388.685824
424.029696
313.033728
810.749184
453.030656
780.921088
408.443904
329.349888
410.566144
234.71104
796.740352
777.69344
317.566976
405.751808
302.20928
545.92
349.196544
354.07104
407.570688
338.312448
462.315776
353.545472
326.643456
456.356864
406.884608
261.850368
381.980672
362.083328
280.290816
392.187392
379.05024
134.220288
371.773952
471.753728
344.469504
248.56576
378.252288
465.710848
242.426624
329.625344
970.488832
301.43616
439.449856
484.87296
400.001024
330.972416
314.239744
399.785472
284.701696
822.6496
317.432576
781.932032
349.762816
218.822912
346.162944
337.643776
807.932928
350.747904
238.94784
208.62592
803.205632
320.404992
388.158464
430.55232
305.381888
567.624448
422.333696
275.331328
457.890048
399.638016
296.445184
393.511168
428.32384
346.284288
660.1984
370.374912
420.412672
328.137216
680.246528
389.08544
463.934464
397.76768
779.670016
583.507712
795.61984
307.067648
378.319872
598.674432
719.748352
310.211584
467.995648
337.871104
540.388352
321.37216
445.778432
396.928512
657.029888
329.688576
812.090112
321.438208
462.454528
290.468864
132.178432
267.016192
963.732736
310.614272
312.220928
347.03232
405.66016
398.03008
396.051712
388.3072
132.453632
397.410816
392.567296
935.296
320.825856
461.069824
313.37728
203.261184
432.765184
303.074304
314.333696
224.750592
245.27616
313.966848
777.145856
407.981568
310.326784
232.395008
669.070336
413.074944
419.816192
318.621952
294.472704
355.133696
390.65344
336.716288
560.754176
752.671744
261.06368
346.123776
328.326144
394.210048
781.84192
428.593152
401.778944
208.15744
412.265216
428.733696
357.010688
245.66656
213.252608
327.932672
303.167232
276.367104
351.676928
982.875136
217.06496
322.363904
397.498368
421.094912
120.077312
329.145856
267.161344
223.343616
394.045184
363.798528
375.651072
274.78144
805.843712
224.381184
370.254592
875.18592
308.99456
391.547136
363.29088
403.719424
463.904768
385.622016
318.286336
442.225664
465.750016
883.004416
404.741632
265.981952
145.334528
623.202048
410.834176
905.086208
391.209472
480.098816
300.687104
296.935936
312.171776
924.474368
448.29184
236.51328
395.8272
394.131712
464.430848
299.159808
413.307648
421.681664
274.424064
313.164544
303.70944
453.810432
410.881536
402.732544
374.598656
309.162752
372.790016
805.787136
348.516864
166.598912
418.166272
328.059392
406.567936
264.256256
298.9248
363.603968
781.046272
341.845504
166.132736
399.201024
307.481344
320.666368
212.500992
303.632384
318.44352
315.059712
378.465024
353.177344
426.84672
182.74816
382.465024
778.19904
253.383424
393.307648
457.469696
392.110592
314.325248
815.076352
448.351232
465.723392
504.912384
807.126272
435.864576
351.113984
336.948224
305.737984
311.587584
327.614464
638.92864
333.10336
345.080832
763.721216
372.454656
415.342592
413.346048
201.893376
282.564352
409.642752
382.592768
388.78464
393.475328
278.320384
268.193536
481.172992
291.384576
325.899776
305.394176
897.294592
298.657536
391.3408
784.494592
394.171392
286.071808
396.945152
398.404096
336.297728
312.443136
361.090304
354.342144
445.608448
308.931328
412.044032
368.008192
357.494784
407.734784
319.70048
452.306944
401.000448
269.947648
320.59008
216.148736
355.679744
445.885952
424.335872
146.857728
251.610368
423.142144
399.151104
499.978496
216.356352
400.77824
333.284096
425.656064
375.196928
320.218368
781.036544
195.53536
410.618624
195.257088
179.76576
145.557248
409.416704
593.811968
380.90496
479.231232
603.059712
373.211648
254.722304
352.882176
560.817664
143.0272
802.90048
411.158784
221.097728
620.829952
346.01856
305.842432
510.047488
302.721024
209.194752
476.702208
392.811264
385.639936
127.1424
895.063552
4625.503488
4015.611136
3920.978176
4698.54336
4261.933824
4691.028224
4907.067136
4411.024384
4250.321152
4728.586496
3781.223168
4141.311232
3838.1568
4614.498304
4958.351104
4239.902976
4488.420096
4660.978176
4368.089344
4432.357376
4414.870528
4962.977536
4724.391168
4628.489216
4317.644544
4089.101824
3919.441408
4487.677184
4201.0432
4972.526848
4310.015744
3616.407296
4344.303616
4432.386304
4690.564608
4507.294208
4347.0336
4243.129856
4722.531328
4626.156032
4667.198464
4258.665984
4088.809728
4634.419712
4692.70272
4636.200192
4432.022528
3594.381056
3877.944064
4128.471552
3980.41728
3889.900032
3764.426496
4420.2432
4838.708992
4731.654912
4239.63776
3900.73728
4544.31744
4367.300608
3938.95296
4086.110208
4494.655232
4393.772544
3802.093056
4184.82688
4672.710912
4288.61952
5033.456896
3979.440384
4239.364096
4461.690368
4517.720832
4110.816256
4462.966784
4443.629568
4484.883712
4398.130688
5043.748608
3592.358656
4000.731136
4395.602432
4345.538816
3674.357504
3929.032448
3946.859264
3958.423808
3947.04128
4307.782912
4302.95552
3888.453632
4763.218176
4144.793856
3724.54656
4379.036416
4217.061376
4361.659136
4729.035264
4113.456896
4333.353984
3968.183808
4148.113152
4200.055296
4287.516672
4065.759744
4563.962624
4629.470464
3727.757568
3864.830976
3811.526144
3621.062656
4247.410432
4182.182912
4321.221376
4893.38624
4382.806528
4519.0016
4374.890752
4540.124928
3645.056
4667.55072
4893.48352
4659.946752
3645.252096
4416.338944
4089.201408
3704.738048
4560.945408
4468.606976
4037.716224
4619.828224
4828.553984
4561.590528
4772.560128
4440.135168
4167.93088
4487.542784
3751.913472
4018.358784
4342.65216
4352.588032
4614.56768
4199.007488
4897.821184
4358.009088
4375.356928
4129.957376
4429.5168
4040.485632
4566.345216
4794.643712
3987.447808
4015.655424
3832.989184
4508.996352
4403.904
4187.22432
4538.715392
3994.251264
4602.643712
4270.536448
4167.988736
4072.729088
3541.23136
4294.127616
4066.386176
4813.71392
3487.972352
4568.015616
4768.869888
4126.969344
4162.97216
4326.282752
3957.131008
4073.67168
4750.910976
4212.534272
4657.81888
3823.441664
4030.149376
4200.86784
4008.225024
4116.390912
4971.255552
4829.201408
3851.874304
3851.991552
4575.711488
4080.1344
3420.816128
5035.984128
3671.108352
3758.876416
3976.71168
4059.211008
4065.28128
5045.177856
4716.309504
4014.612736
4257.86624
3904.671744
4275.306752
3695.44832
4666.892288
4501.282048
4450.943488
4686.811136
5037.82784
4385.49504
4545.880576
4197.906432
4676.316416
4250.06592
4133.209344
4267.473664
4599.492096
4294.145536
4690.144256
4219.958016
4192.676864
4120.723456
3780.265984
4451.264512
4140.300032
4557.864704
4176.063232
4274.523136
4487.801344
4431.373312
4296.027136
4603.055616
4033.283584
5066.266112
4259.512064
4033.39008
4959.567872
4756.567808
4609.870592
4615.4624
4419.414784
293.742336
224.992512
421.364736
348.302336
347.234048
337.218816
387.243008
338.107904
150.54208
399.629568
374.768384
277.170432
410.217472
412.337408
335.374848
372.699648
351.42784
359.003904
419.828992
373.768448
291.911936
440.097024
380.04864
404.52992
348.514304
301.656064
347.96544
336.459008
417.291008
338.203904
344.282368
270.57792
456.032256
379.941376
404.252672
262.332928
321.446912
437.120768
349.37984
260.178432
420.957952
379.051776
348.443648
350.609408
426.825728
426.31808
440.084736
245.869568
252.625152
361.12384
299.554048
295.141376
337.957888
350.006016
393.346816
419.733504
365.691904
228.369152
329.130752
294.722816
248.314112
401.084672
330.556928
325.69984
371.342336
358.938112
357.214464
428.693504
418.323712
255.300864
279.113216
173.791232
227.11168
307.901696
349.381888
312.251136
374.051328
107.484416
316.84736
372.520704
320.448768
304.024832
349.151488
368.896256
384.198656
235.151104
420.941568
374.196992
337.938688
261.553152
356.7808
362.820608
357.926656
375.24352
350.332416
172.476416
317.136128
355.140096
245.3568
441.473536
384.926464
420.886784
123.685888
314.336768
440.566016
346.632704
422.961664
419.260928
318.694912
342.71232
400.667648
414.89024
261.086976
153.250816
304.650752
329.183744
433.906176
315.534592
428.925696
326.865408
269.696512
308.83584
356.416
374.35776
149.435136
325.419776
285.741824
392.879616
344.508416
346.886912
431.520256
338.596608
433.05728
264.453888
279.8976
285.188352
292.151296
420.065792
441.792256
164.916224
347.499264
365.217536
333.46688
257.276416
399.127552
353.750016
413.917184
391.117568
436.80896
373.839616
306.72
338.486528
265.37984
460.679424
335.606016
363.01056
434.985984
413.542912
431.917312
374.75584
281.718784
389.296384
372.659968
433.133568
347.835136
288.781056
337.567488
360.13952
356.22656
372.166144
327.174912
435.876352
152.413696
341.320704
154.839808
324.835584
358.722048
262.763008
249.225728
140.63744
420.105984
246.365696
393.467648
406.401024
168.212992
353.649152
255.565824
254.831104
417.927424
403.083264
408.657152
394.728704
381.363456
318.474752
358.473472
355.037696
381.361664
414.608384
421.491456
275.599872
409.654016
417.91488
335.780864
281.351168
343.598848
427.602176
433.037568
311.618816
403.0976
354.677504
422.568192
343.41632
301.124352
348.43776
346.97472
250.927104
377.026304
376.067072
283.138048
450.747392
423.544832
389.581824
351.863552
305.031936
368.728064
345.323008
418.14784
409.812736
340.922112
359.582464
243.336448
348.347904
418.801664
420.366592
376.092416
379.23456
374.747136
247.17696
372.569344
374.06848
430.992896
373.46944
379.701504
260.567808
390.072576
384.41728
333.266176
408.253952
343.399424
332.300032
385.749248
326.92224
417.290496
255.85408
367.721984
359.986688
206.147328
342.996736
394.632192
411.997952
350.847232
300.827136
336.762624
404.4992
295.343616
371.589376
282.417408
427.273472
418.401792
320.270848
311.303168
446.488576
372.33664
408.183552
410.143744
417.093888
409.2544
403.481344
346.3872
428.72832
347.638016
417.470976
290.233344
395.001344
418.477824
142.583552
415.237888
371.419648
354.332928
403.349248
140.996096
359.140608
410.700032
374.716672
416.025344
356.160256
383.343104
244.343552
424.65664
149.981952
258.341376
411.250688
421.094656
257.340928
330.843904
328.666624
324.169472
339.15648
299.759104
292.274432
397.397248
433.490432
206.252032
334.351616
253.433856
300.030208
340.461824
377.24544
340.98176
283.858176
394.383104
252.498176
404.087296
306.872064
256.090368
381.983232
345.144064
428.84992
339.304448
371.676416
425.256704
312.370176
358.700288
349.066496
321.921024
251.607296
329.607936
381.693184
369.386496
246.564352
359.712512
343.307776
324.90496
273.060352
401.777664
351.343616
423.269888
386.559744
148.164608
419.786496
381.865472
313.671936
335.940864
389.568512
346.88128
119.310848
417.588992
431.294208
422.645504
402.208768
359.362816
312.489984
139.461632
256.689664
273.581568
429.520384
190.188544
379.704832
375.433216
360.892928
381.762048
366.635264
103.306496
303.172608
354.089472
299.654144
400.12928
351.044096
332.013824
122.68416
393.821696
375.923456
224.271872
383.985408
346.595328
408.987136
377.869568
334.359552
340.892928
353.217536
312.01152
166.049024
334.94528
201.518336
159.205632
422.74176
358.266624
236.33024
193.636096
293.214208
424.470016
375.245056
170.930432
310.897664
339.290112
334.7392
292.374272
280.905472
350.65088
371.666176
335.054592
392.603392
361.678848
369.071104
417.78304
427.291136
299.494656
382.516992
353.777152
146.157312
294.145024
321.833728
345.691136
340.306432
357.270784
289.479936
330.63168
351.204864
340.730368
379.575296
337.854464
337.622784
327.429632
214.932992
348.538368
371.566848
358.553344
311.81056
142.733824
310.932736
257.928448
289.259008
309.444864
351.335936
286.5664
350.63552
334.287872
351.6224
347.65312
369.936384
299.589376
444.790528
257.539072
392.015616
284.464384
414.396928
406.309888
341.624576
379.832576
309.770752
284.314368
296.025856
254.902784
272.23424
428.553216
411.003904
412.99072
341.880576
285.406464
412.831232
428.1792
358.095872
379.762944
425.251328
416.986112
288.781312
148.233216
432.081152
241.991168
142.670336
4872.2496
4316.743424
4802.170624
4518.589696
4169.79456
4127.266816
4543.325952
4419.183872
4863.459328
4692.301568
4254.03008
4156.539904
5231.7568
4889.101824
4011.617792
5214.662656
4039.311616
4833.753088
5094.359552
4554.663424
4593.357568
4947.638016
5054.867712
5054.220544
4374.602496
5061.523456
4793.30304
4319.126272
4038.766592
4604.452096
4282.196736
4358.120448
4322.992128
4764.066816
4511.836416
4352.030976
3769.741568
4428.556288
4202.636544
4210.622976
5152.981248
4980.354048
4780.118528
5156.967424
4853.655296
4690.977792
4260.99328
4405.220864
4546.569216
4457.529088
4320.516608
4038.819072
4975.052288
3870.866944
5213.10976
4371.475456
5211.945984
4204.295424
4371.953664
4691.946496
4093.16096
4260.064256
4258.65984
4832.523264
3820.488192
4575.1936
5118.21568
4146.975744
5033.592064
4119.2704
4720.328192
4228.551936
5157.649408
4659.813632
5289.290496
3573.572352
4201.52192
4736.46464
4480.212224
5024.624128
4243.270144
4846.63552
4231.401216
4759.828224
4148.05248
4435.2064
4800.022272
4640.985856
4066.514688
4487.746048
4424.372992
4092.762368
3964.576768
4337.828096
4430.662912
4453.036032
4394.221568
4811.983616
4424.63744
4103.343104
4539.96544
3981.63456
3934.528256
5038.327296
3827.977216
4165.160704
4731.599872
4205.644032
4485.993728
4762.195456
5004.595456
4339.239168
4690.916096
5270.212352
4910.841088
4448.229376
4838.552064
4339.158528
4891.364864
4558.74816
4651.88736
5174.734848
5269.5168
4318.475776
4749.014272
4675.346432
4915.812096
4799.655168
4542.107136
4554.398976
4200.80128
4599.1808
4484.458496
4482.552832
4281.289472
4612.375552
4251.788544
4496.565248
4999.347456
4810.549248
5099.6608
4393.924352
4338.85184
4525.034752
5039.190528
3775.92576
4427.586816
5082.520064
4014.389504
4169.325568
4751.719424
4734.499328
4265.697024
4418.006272
4338.476544
3953.693696
4518.354688
3989.4656
4261.91616
4592.06272
4867.465728
4446.712064
4702.24
4006.029056
4592.080128
4097.962752
4957.448192
5205.552896
4349.492992
4147.827712
4912.811008
3951.56096
4540.592896
3922.0544
4601.036544
4223.505152
4881.920512
4315.775488
5261.939712
4374.574336
4538.867712
4272.994048
5149.032704
4944.961536
4572.596224
4494.976512
4485.501696
4216.815616
4958.725888
4486.32576
4609.528576
4089.249024
4580.840704
5093.792512
4172.805888
4363.81568
4030.657792
4266.579712
4822.528768
4376.252672
4301.114624
4788.378624
4371.209472
4742.265344
4574.214656
4484.302336
4316.47744
4692.50688
4630.400256
4852.967936
5002.22592
4461.861888
3657.213696
4674.891264
4709.10336
4421.748736
4651.325696
4634.322176
3941.203456
4115.299328
4999.748864
3986.222592
3880.279296
4544.1216
4945.576448
4400.454656
4066.791424
4904.944128
3901.603072
4629.468672
4433.16736
4973.784832
4843.631104
4428.434432
4301.608448
4902.43072
4116.360192
4473.769728
4599.22432
4277.976064
433.488384
374.67264
347.805696
276.203264
383.434752
342.184448
558.562048
288.457216
322.708224
375.264
224.26112
363.489024
782.605824
269.039104
237.931776
359.16544
559.747328
561.734144
179.167488
402.391552
319.791872
249.31072
331.14752
307.020288
360.351488
357.829376
372.22784
486.784
414.972416
817.071616
336.96128
283.067648
435.66336
259.04512
147.745536
347.430656
369.802752
542.8608
327.501312
289.855488
419.851008
332.03072
152.031232
221.357824
482.215424
330.524928
297.124864
356.376576
455.856896
146.789888
260.729344
150.931968
335.49696
371.571712
161.563904
403.391744
433.609728
264.959488
555.762944
454.01984
560.141824
146.82496
560.233728
419.224576
374.627072
579.96928
363.513856
429.6576
146.472192
469.984512
377.982464
405.14432
387.229696
362.734848
324.436736
413.107968
357.399552
340.305152
451.678976
374.633728
497.25184
823.41632
368.823296
407.6352
294.779392
160.18432
455.753216
591.808768
417.085952
227.88096
408.634624
425.218816
410.871296
424.823808
539.295744
340.58496
623.74528
439.05664
782.316032
332.808192
340.781312
554.0736
413.286144
285.50528
595.492096
371.53408
390.47168
339.638784
446.93504
340.67072
380.036352
351.377664
481.468416
159.93856
496.608768
369.183488
415.015936
357.133056
356.156416
161.184768
337.688064
418.312448
559.10912
446.86848
336.278784
571.087104
346.8928
355.145216
389.375232
494.462208
340.173568
445.838848
428.274432
389.43488
410.647296
560.058112
432.637952
343.4944
343.436032
783.97568
439.648512
284.676608
613.962752
387.811328
366.8416
788.285952
441.006848
163.761152
255.228416
235.271168
398.235136
301.325312
386.615296
154.636544
355.337472
422.527488
429.952
533.771008
552.400896
286.226432
300.302336
358.169856
210.63168
371.806208
348.079104
358.92224
562.7712
249.790464
485.13408
349.8944
342.960384
231.417856
536.437248
240.270848
339.575808
784.263424
415.198464
369.097984
229.865984
341.254912
286.339072
331.533824
295.808512
393.226496
415.376384
243.0464
340.915456
341.242624
219.436544
566.253056
375.354368
412.377344
410.008576
341.496064
551.347456
248.857856
325.426944
261.718272
485.028352
298.254592
416.03072
365.377536
311.215872
381.388544
479.717888
375.662848
557.712128
466.984448
347.120896
160.375296
494.883328
784.795648
350.778112
434.459392
557.575168
447.383808
567.574272
812.550912
433.48992
356.346624
497.638144
556.564992
394.223616
365.247744
571.881216
296.512768
358.983936
595.907328
292.435456
355.199232
562.75968
554.553856
812.099584
629.726976
344.780288
345.796352
406.802176
431.688704
228.083456
406.777088
338.999296
468.51968
564.496384
358.542592
426.370304
447.898112
814.749952
499.942656
412.100352
618.130432
456.77184
433.555456
409.078272
305.874432
161.207808
546.668288
543.76576
237.46304
394.166272
507.655168
491.796736
346.246912
560.82816
322.393344
362.493184
416.184576
286.50624
416.273152
370.683392
436.582912
356.98688
378.819072
565.876736
283.65568
434.114048
561.51552
561.660928
817.46688
560.804096
465.20576
285.35936
411.68128
469.47584
295.183616
347.542528
237.851392
256.450816
329.164032
226.8672
276.259584
616.361472
277.515264
158.352896
782.206464
315.924224
586.156032
425.80096
245.840384
316.642816
358.51776
320.917504
306.449152
419.958528
430.863616
366.21056
222.615552
275.515648
397.583872
270.317056
422.72384
385.883136
447.355648
347.747328
432.207616
487.744256
426.139904
272.36096
153.842176
155.778304
356.451328
294.95424
540.686848
329.487872
424.51968
506.436608
359.705856
341.542656
316.012544
786.401792
358.775296
414.54464
361.45792
370.043392
159.190272
161.504768
429.00736
700.474112
347.38304
390.595328
238.04288
346.130688
589.878272
378.789632
147.46496
557.643776
391.577088
415.570432
429.630208
297.95968
784.22016
425.75744
226.966272
447.06944
371.087872
454.614016
788.120832
233.717248
396.217088
289.48992
431.847424
823.739904
565.405952
347.692288
491.476992
362.271744
462.177024
560.484864
607.751936
430.283264
142.434816
608.84992
555.580928
424.497152
248.277504
392.713472
553.908992
468.295424
150.317824
402.468864
399.827456
340.443648
431.494912
608.271616
369.18272
427.779072
417.403392
370.545152
280.9472
342.751744
369.660928
558.464768
784.670208
433.279744
314.557952
342.055936
558.393856
290.870784
441.077248
487.664384
325.815296
563.891968
422.963968
372.243712
284.91904
554.192128
273.290752
146.67264
378.705664
340.498432
431.247616
146.476544
551.151104
554.47296
437.933056
557.817344
294.490624
558.427136
480.574208
366.41152
465.33376
454.011392
252.871168
434.646016
561.636864
571.93344
395.256576
483.387648
299.878656
357.713152
356.5312
427.427328
481.83296
620.564992
311.463168
385.257984
560.196608
449.5168
347.104512
376.622592
436.198912
352.872192
290.354944
413.443584
399.452928
341.821952
293.591808
242.823168
783.072256
152.356608
608.829952
544.694272
497.989376
261.81376
391.899136
347.425536
371.76192
147.335424
404.34944
243.743744
345.983488
331.241984
235.98976
559.721472
222.07744
548.713472
557.755904
811.37664
366.053376
249.908736
299.922688
299.748608
391.242752
417.475328
411.212544
393.69344
160.668928
368.496896
575.684864
559.344384
571.805952
4322.11456
3955.853312
3955.775488
3864.95872
3835.7888
4621.00352
4036.393984
3782.245888
3922.317568
4108.32256
3970.656768
3773.670656
3662.336
4556.84992
3535.156736
4251.661312
4446.171648
3723.238144
3957.46688
4192.496384
3202.893056
4349.20448
4144.48512
4780.296192
4050.36416
4189.103616
4477.910272
4192.196864
4106.157312
4149.050112
4447.682304
4440.058368
3716.189952
4137.3376
4622.637312
4295.486976
3793.93408
4196.41088
4202.780672
4376.082944
4437.484544
3713.142528
3439.931904
4379.172096
4743.54048
4178.315264
4318.711552
3720.837632
3314.184704
4228.507648
4058.202624
4379.73248
4069.891328
4086.67648
3897.658624
3903.830528
4014.775552
4220.850688
3836.634368
4527.903744
4252.452352
3784.595456
4678.692864
3702.606336
3608.753664
4675.489024
3850.684672
4433.249792
4109.241344
4243.408384
4510.667008
3536.723456
4563.079424
4078.883584
4348.82048
4502.446848
3394.52416
3890.642688
3434.588416
4132.89856
3829.468672
3805.716224
4280.123904
3915.59424
4257.60256
3365.44384
4525.017856
3863.576576
4207.194112
3773.253376
4167.8656
3939.87968
4530.433536
3833.119744
3994.30656
3613.080576
4390.213632
4235.778816
3883.600128
4167.814656
3581.413376
3561.368576
3717.54624
3846.837504
4124.236288
4469.698816
3794.25408
4069.02528
3419.650048
4299.986432
3512.213504
4303.766016
4014.236928
4340.566016
3485.702144
4604.836608
3599.282688
3551.434752
4107.916544
4455.16032
4692.230656
4735.563008
4296.928256
3616.219392
4057.125376
4272.28032
4502.172928
4495.8592
3976.281344
4220.495872
4266.270976
3479.395328
4318.607872
4166.730752
4126.58048
3773.716736
3956.746496
3807.535872
3488.584448
4086.485248
4020.235264
4691.264512
3555.589888
4419.003904
4398.84928
3946.152704
3831.748608
3669.499392
4341.028864
3721.58336
4242.844416
3716.84224
4265.727744
4398.932736
3952.262656
3831.025664
3723.433472
4572.820736
4352.049152
3657.922048
4075.266816
4000.706304
3757.029632
4288.676352
3484.02816
3969.970432
3939.242752
4317.7792
4447.40352
3667.837952
3892.878848
3921.286912
4381.570304
4008.091136
4437.273856
4202.993152
4538.947584
4031.1936
3261.10336
4751.652864
3920.333824
4787.193088
4163.003136
4427.945216
4022.465536
4476.828928
4317.971456
3545.603328
4133.375488
4184.150272
3915.281152
4380.45312
4731.214336
3319.14496
3930.183936
4553.833216
4293.024256
3884.156928
3891.255808
4285.633792
4000.274176
4237.504256
3864.01792
3810.2016
3861.20832
3595.036416
3860.110336
4104.882688
4210.685696
4510.590976
3893.606144
4318.764288
4801.165568
4793.235712
3776.500992
4377.580032
3780.66816
3904.026624
4936.813568
4634.46912
4156.731392
4034.985216
3490.142464
3977.965568
4618.987264
4058.410496
4136.489984
3462.53696
4223.254528
4157.071872
3656.4864
3658.2464
4382.03264
4071.616256
3953.775104
4324.807424
4262.282752
4124.136704
4413.632768
4809.646592
413.078272
369.050368
344.699904
517.429248
291.793408
385.687552
535.361536
140.327424
630.000384
374.484992
485.14944
166.28224
371.191808
328.913152
311.63008
319.939328
397.419008
446.096896
334.890752
383.349248
269.825792
262.7008
366.272
228.840448
230.033152
539.808
321.662464
391.539968
139.05152
403.301888
337.422592
460.05376
376.499968
340.615936
396.452608
292.436224
403.811072
450.797824
442.319104
398.254592
370.60992
686.747648
171.267328
661.97632
400.5184
398.901504
459.512064
142.134528
427.01824
447.405824
641.438464
483.120896
156.626432
360.3776
399.14112
343.144448
342.452992
408.264192
329.98272
342.593792
405.741824
459.510016
379.760384
342.178048
171.076864
230.164736
341.8944
406.999552
445.16608
504.677632
472.59136
626.4256
230.222336
396.700928
399.178496
347.82592
636.808704
418.098688
341.732608
396.921088
165.111552
330.552832
409.069056
362.439936
444.53632
460.522496
636.587264
243.908096
654.027264
216.451072
660.087808
406.6368
476.751616
698.439936
470.262784
289.918208
337.677312
417.244672
463.163904
432.086272
341.620224
400.016384
416.809472
437.192192
296.973312
342.356992
303.0208
297.701632
503.858176
455.61472
579.258368
397.03552
660.032768
231.338752
364.673792
298.98624
246.97984
466.721024
337.440256
305.815808
337.3248
481.605376
574.85184
456.067584
548.1216
499.235072
611.655424
341.799168
249.558528
341.648896
272.995584
341.550848
396.595968
598.408448
394.85696
322.174208
329.706496
396.447232
320.53376
335.880448
151.58272
424.906752
413.039616
395.644928
331.241984
341.844736
321.404672
353.578752
297.924096
409.941248
450.5664
401.935104
322.09792
284.818176
240.694016
337.15456
382.825472
695.495168
345.05216
327.565312
419.770624
310.15168
429.701632
279.483648
448.52224
629.422336
391.794688
390.766592
337.115136
439.833344
322.30272
345.0368
322.131456
393.5744
425.1904
446.861312
470.5024
470.970368
360.5952
384.4608
330.98112
593.571072
323.208192
399.815424
414.464768
438.368512
382.758656
587.016192
444.528384
383.043584
484.742144
306.988288
338.683136
428.672768
435.077888
400.628992
319.36128
216.205824
443.07328
429.06752
401.330688
246.234368
544.19968
400.046848
221.633024
675.208448
297.107456
350.770176
462.53312
254.079232
443.295488
396.967936
352.660736
230.773248
412.229376
404.323072
468.367872
611.479296
487.915264
363.150592
298.272512
385.577216
666.628864
345.505792
333.632256
673.3248
279.346944
429.486336
296.411136
376.379392
344.62976
351.10272
395.136
328.278016
363.502336
401.153024
412.40064
142.654208
352.381184
412.420096
402.207232
782.496512
300.182528
444.476416
350.526976
423.744256
306.580224
595.490304
679.827712
407.865344
161.44128
528.385792
326.233088
412.70784
360.017408
436.652544
636.891904
298.1376
671.263488
642.346496
329.215232
410.450688
380.701184
363.63904
327.46112
452.607488
285.536768
451.8336
687.305472
248.062208
397.925376
480.814848
300.664832
429.279744
398.44608
411.0144
164.499712
459.172864
352.587776
414.76608
423.135744
669.289472
171.47648
388.676352
325.094912
465.066496
373.516544
454.872576
325.548032
501.49248
672.142848
664.233216
433.946368
150.968576
521.850112
386.130688
283.956736
599.876352
257.37088
395.110656
389.99936
227.476736
396.709888
396.671232
342.225664
396.927232
160.285952
336.798208
140.232704
370.355712
298.827008
341.396992
487.771392
411.00672
436.81536
275.918592
336.055296
499.57632
341.801472
441.437696
379.708416
433.035008
342.176256
422.45632
237.346048
362.434816
468.933632
396.388096
394.635776
317.505024
405.233664
451.831552
364.205824
428.216064
458.787328
319.585536
401.099008
397.403136
323.202304
365.887488
639.013632
322.619392
653.305856
321.119744
377.595904
455.557376
379.56864
325.30304
317.838592
657.161984
356.286464
348.005888
370.979328
320.437248
449.184768
442.859264
392.04096
298.310912
379.3344
651.4816
442.893312
392.984576
405.78048
365.926144
409.247744
204.269056
379.62752
467.091712
433.23008
333.287424
426.619904
149.538048
468.60288
305.71264
413.030144
239.69408
225.124864
355.232256
449.003008
204.190976
626.20928
462.311936
407.525888
341.958912
411.533824
655.524864
321.818112
444.611328
416.5952
348.486144
319.215872
157.38496
459.001344
411.068416
398.235392
408.613376
413.699584
431.008256
520.983808
305.000448
405.591552
249.876992
405.53216
321.427968
377.808128
357.9776
432.716032
439.98592
367.698432
410.818048
317.063936
360.2368
172.34432
357.334528
203.917824
396.398848
341.198848
465.288448
342.701568
325.07648
487.766528
396.341248
396.08192
421.8496
453.427712
259.679488
458.728192
317.543424
410.178304
298.146816
608.829184
676.580096
396.691712
394.181376
341.582848
405.935616
433.113088
335.695872
339.267072
680.430592
325.609216
625.921024
298.2784
398.839808
390.605568
226.90176
161.542656
344.271872
372.34944
446.444032
309.655552
704.142592
298.196736
512.544768
398.351872
149.97888
416.736256
237.664512
398.43456
348.248064
209.60768
204.425472
357.685504
373.262848
396.483072
261.100288
337.519616
268.295936
139.905536
411.764736
448.532992
413.191936
433.960192
405.372928
298.643712
432.141056
281.073408
355.254016
141.091072
290.918912
3920.877056
4633.079552
4710.449152
4848.219648
5497.480192
4319.800064
5399.281408
4034.056704
4816.810496
4201.960192
5372.162048
4281.720064
4546.195456
5187.683072
3961.457152
4094.095872
4450.940928
4547.051264
3903.53664
4182.72512
5308.096768
5465.160704
3669.403904
3808.177152
3617.871872
4604.65152
3563.645952
4042.319616
5018.06464
4109.17888
3610.46912
4279.3536
4596.041216
3907.651072
3854.8288
4275.84768
4237.233664
3864.048128
3710.928128
4242.272256
4071.481088
4304.145152
4301.09952
4127.377664
4337.890816
4117.566976
3976.412928
4088.252672
4149.631488
4312.723712
5072.13184
3968.600832
4678.410496
4098.020352
4499.361024
5513.96096
4206.25408
4863.094016
4183.570944
4234.724608
4163.411712
5459.643392
3930.802432
4206.93632
4448.297728
3863.508736
4303.129344
4538.649856
4217.096448
3737.28768
4038.046208
5346.669056
4341.995776
4010.099456
3777.314304
5003.366912
4420.070144
4069.082368
4509.714432
3990.007296
4014.694144
4990.687744
4927.563264
5214.68928
3955.260416
4117.446144
4224.773632
5136.80512
3613.84832
3982.486784
4249.049344
4283.484928
5524.550912
3917.23008
5498.029568
3651.07328
4159.910912
4403.350272
4428.023296
5287.822336
5069.572608
5336.560384
5497.588992
4074.42944
5245.488384
3974.4
5377.61792
4293.552896
4331.360256
4330.224128
4519.093504
3852.822016
4217.362944
4389.513984
3827.91808
4259.5904
4507.443456
4225.928448
4452.684032
4065.9648
3520.370176
3759.626752
4103.405568
4314.84288
4113.576192
5446.309376
4396.81152
4267.995136
4255.005952
4762.83392
4347.4368
3932.751616
4040.382976
4455.849216
4200.593664
3875.237376
4679.126528
4398.695424
5434.779648
3532.089088
4562.177024
3632.241152
4023.99744
3912.966912
3484.982784
4332.740608
5425.033216
5398.914048
3813.376768
5327.464704
4397.43872
5113.341952
4015.280384
4227.265792
4452.704512
5510.109184
4377.979904
3870.548992
4105.86496
4260.571392
3800.622336
3967.595264
5390.615552
3435.75168
5364.727296
5194.735104
3986.436608
4775.977472
3816.992768
5313.211648
4215.190528
5004.818176
4331.919872
3868.77056
4034.077952
4273.267456
4329.900032
4270.368768
5477.069824
4602.370816
4149.360384
3763.41504
5055.795712
5128.201472
4298.070016
4091.687936
4486.944256
4598.83392
5417.097984
4168.689152
3928.269056
4440.865792
5163.376384
4268.655104
5253.714176
5275.088128
4148.634112
3751.65184
3712.284672
3728.177664
4268.272896
4168.796928
4492.26624
4156.974336
4514.25024
3664.096256
4250.519552
5439.283456
5304.14208
3874.55104
4654.727168
4169.504512
3701.622016
3658.597632
3798.435072
4486.776832
5140.794112
3943.045632
3570.893056
5277.42336
3985.946368
4503.182336
5336.301824
4327.950848
5220.980992
5079.712768
4317.963008
4873.438208
4544.095744
4168.596224
3931.135744
3690.104576
4058.714624
3581.15328
3997.989888
4358.553088
3877.623808
4337.121024
3996.29696
4124.707584
760.057344
160.826112
607.154432
425.764864
362.935808
422.409216
409.72672
336.84608
260.494848
697.047296
264.375808
371.950336
367.964672
391.15008
329.049344
415.399424
356.563712
547.351296
162.661632
278.297344
401.844224
308.02816
290.415616
367.483392
465.118464
333.196544
361.553152
539.940608
544.547328
778.453248
399.337728
221.932032
311.584768
341.001472
426.830336
355.848704
219.308544
302.696448
305.295104
273.217792
763.68384
592.731904
350.075648
545.014272
234.595072
347.508736
252.811264
277.843712
307.957248
315.842304
337.31584
629.594624
771.585536
540.160768
264.839936
746.230016
167.820032
272.333312
304.824832
367.856384
374.685952
697.241344
272.277248
271.828736
632.930816
460.567296
631.557632
456.343296
424.120576
316.31616
546.670592
367.990272
438.172416
400.115712
343.571968
605.306112
258.363904
320.725248
465.510912
889.820672
278.379264
338.416384
334.289664
520.090112
547.930368
545.330944
215.511296
589.264128
890.547456
181.357312
394.65728
389.476096
360.736768
530.23104
376.974336
336.795136
342.402304
410.608896
611.035648
163.339008
499.476992
278.912512
414.659072
338.398976
392.154624
445.933568
621.25184
508.99712
391.775232
236.697856
864.779264
380.040448
309.661696
487.436544
391.779584
447.033856
369.359616
407.631104
438.585344
369.166848
426.168832
389.203456
355.04256
138.246656
393.181952
360.721152
223.356416
248.857088
251.581952
326.843136
445.184512
307.053312
256.944128
305.78816
321.963008
183.702272
626.680064
344.165632
538.838272
317.113088
542.897408
544.367872
335.322112
360.370176
357.026816
275.318528
545.099264
326.122752
212.81152
252.825088
388.470784
365.270528
174.139392
378.842112
279.853056
397.731072
330.469632
749.288448
225.32352
290.435072
336.70144
276.769792
392.238336
535.81568
423.318784
261.059328
347.95264
385.856768
538.801664
159.756032
277.536768
262.565632
547.448832
332.809728
421.590272
619.9744
319.567872
192.479744
271.521024
371.034112
325.033472
345.325312
413.409536
477.056512
304.03456
250.859264
390.386432
280.132864
326.832384
473.496064
313.427968
414.832896
377.020416
546.792704
364.823552
379.561728
138.87744
608.516608
341.9904
628.068352
160.473856
420.799488
368.847616
366.744064
311.325952
545.957888
382.185984
546.756608
338.632704
424.7872
370.19136
398.88896
278.137088
160.979968
279.823616
786.740992
375.5776
416.546816
275.263744
248.045568
286.722304
698.723328
240.809216
492.15872
240.602112
464.617984
500.166144
312.33792
619.963392
360.803328
289.779968
535.005184
351.755776
329.326848
287.836416
548.833792
168.733952
309.99936
404.617984
420.7808
598.562048
274.11968
593.680384
538.534144
424.444928
402.357248
541.05472
397.774336
541.330688
273.37856
402.971904
349.244928
347.850496
278.169856
223.052288
466.528
401.8624
400.746752
480.910336
351.802112
503.964672
339.312896
767.727104
373.740544
344.110336
365.83936
776.128
291.38048
402.735616
372.852736
389.83936
259.145728
533.399552
757.296384
390.568192
886.534656
536.778496
253.88672
547.027712
545.95328
303.368704
177.961984
447.80928
723.386112
409.239552
365.945088
253.0624
385.666816
314.949632
345.98272
326.826496
328.20864
412.915968
214.83008
378.303744
316.13312
498.353664
213.744128
380.676864
256.411392
484.399104
334.346752
350.377984
871.602176
780.706816
303.220736
390.600448
242.144
303.270656
394.822144
414.682112
377.58848
323.211008
416.488192
155.74656
303.438848
338.744064
339.449088
352.33536
303.707392
404.323072
244.612608
623.830272
475.76064
701.6896
374.44864
153.708288
135.9872
309.243392
472.761088
251.110144
621.405696
431.891456
132.9664
260.089856
422.5984
556.854528
390.771456
374.54336
537.434624
482.287616
161.846272
703.390208
386.064128
528.54272
356.367872
276.077824
372.079104
474.778368
457.721088
488.155136
302.022656
417.055488
363.0016
352.410112
244.292096
127.23584
289.220096
557.091328
379.21664
357.712128
355.631872
400.772864
359.320576
380.071936
210.48448
621.673216
682.64704
254.386176
130.352128
407.31392
323.300864
332.96384
314.990336
178.537472
332.820736
676.619776
370.264064
155.764736
354.271232
344.267264
427.571968
159.132416
379.10784
424.082176
388.515072
541.837312
541.001984
339.074816
155.87584
610.907648
541.215488
384.208128
423.472896
380.819456
472.891904
494.092288
150.90432
600.198144
316.249344
601.391104
303.430144
372.248832
412.09216
305.477632
544.013568
333.100288
332.814848
696.305408
181.639168
886.464
327.435008
473.288704
490.973696
394.356224
317.755136
703.780864
422.668032
872.612864
379.847424
324.011008
366.054144
291.273472
345.891072
387.509504
542.112768
541.280512
308.784128
272.435968
396.560128
389.12896
250.426368
492.719104
410.338304
345.735168
409.930752
354.599936
286.914304
547.663616
489.10336
588.87936
365.580288
413.861376
541.590272
420.512
403.76192
411.275264
409.727744
150.44736
323.58784
133.401856
332.310528
764.430592
538.253056
536.865792
388.453888
740.659712
388.769792
456.241664
334.034944
159.095552
240.412416
458.279424
365.847296
436.457472
241.05216
423.975936
287.655424
297.612544
398.415616
319.003904
369.467904
593.377536
370.611712
352.61824
620.94336
365.414656
536.873472
541.222912
135.112192
4280.51712
4291.860736
4246.495232
3622.11456
3986.449152
4224.359168
4256.333824
3940.259584
4097.359872
4279.473408
4235.116032
4044.438528
4380.552704
4060.900096
4462.507264
3608.741376
4189.05472
3741.781504
3774.168576
4027.26784
4175.90272
3491.050752
3550.74432
4492.532736
4120.068352
3819.474432
3986.252032
3932.28672
4200.166912
3958.259456
4067.365888
4277.443328
4316.291584
4222.539008
3636.683264
4079.401216
4052.290304
3902.9056
4007.0784
4420.672256
4013.453056
4082.991872
4233.490944
3890.112512
4017.944576
4732.870656
4107.64544
4218.510336
4305.3184
3994.36672
4128.558848
4263.89504
3535.280128
3435.296768
4676.434176
4581.34016
4315.3536
4513.78688
3885.657856
4012.310528
3919.015424
4119.482624
3944.857088
3688.34304
4413.9328
4025.595904
4319.117312
3822.985472
3789.648384
4250.185472
3661.48992
3494.886656
4218.875648
3988.631808
3843.925248
4530.611712
3554.01728
4287.287552
3759.732224
4180.984576
4220.072704
4039.049984
4107.270912
4161.311744
3903.810816
4289.709568
3529.362688
3591.282688
3893.00736
3700.450304
4187.544832
4201.899008
3721.79328
4014.326528
3854.254848
4625.64224
4431.992576
4493.988864
3488.96128
4239.053568
3770.497536
3719.158784
3783.821568
3976.999936
4310.290176
3696.019712
3929.729024
3867.957504
4348.613888
4615.5776
4119.134464
4056.04224
3973.606912
3746.191616
4266.435584
4370.673664
4366.944256
4523.316224
4198.736384
4554.027008
3794.542592
4328.816384
3723.10912
3955.384832
4111.026176
4029.683712
4065.259776
4207.329536
4672.709888
4057.413888
4435.695104
4554.587904
4163.04384
3644.418304
4121.588224
4193.061376
4168.141824
4431.269632
4166.76864
4139.737344
3739.490304
4213.352192
3834.165248
4615.984128
4236.1536
3959.707904
4112.962816
4215.138048
4652.631552
3433.466112
4118.085376
4306.017792
4276.435968
3579.704832
3847.705344
3997.775872
3943.6608
3688.117504
4177.011456
3959.653888
4104.265728
3710.361088
4230.246656
4612.14976
4039.719936
4110.853376
4094.212864
4159.823872
3904.315648
4069.769472
4172.082176
4196.230912
4405.235712
4179.059456
3842.218752
4051.331584
3671.362816
3850.748672
4295.31392
3872.379904
4641.559808
4008.674048
3602.965248
4325.05984
4067.400704
4155.4176
4212.832512
4266.624512
3800.925952
3792.404224
4344.247552
3382.53568
4072.962304
4255.364864
3739.549184
3751.392
3950.487296
3897.396224
4433.299712
4154.596864
3718.919168
4670.745856
4678.06592
3779.295232
4486.444544
3892.623104
4370.597632
3805.441536
3654.393344
4752.508672
3940.837376
3821.44
3637.404928
3934.19008
4001.509888
4144.89728
4261.412864
4462.05824
4095.584512
4241.574656
3830.189568
3876.664576
3875.83488
4304.245504
4548.46976
4146.464
3584.082432
4171.259904
3769.694208
4046.870528
3986.870272
3898.503936
4314.417408
4058.612736
4082.314496
3365.188864
4137.230592
3531.207936
4313.944576
3998.7968
396.39936
464.229888
487.099392
291.627008
171.68384
531.424256
677.293312
268.415232
396.81536
489.658624
432.88832
455.700224
662.245376
358.391808
361.341952
394.931968
416.36352
612.628992
368.548864
656.968448
449.024256
513.326592
225.322752
395.953664
525.548544
375.213568
451.444736
268.421376
389.67808
161.774848
390.928896
282.151168
430.033152
367.880448
391.027712
265.80352
206.026496
296.158464
344.581376
257.22112
279.47264
170.49344
322.358272
481.581312
314.449664
258.69824
270.398976
657.100288
668.596224
329.919488
396.336384
411.568128
282.756864
374.287616
389.636864
267.899392
288.904192
399.710464
302.638336
263.187456
452.47616
397.306624
281.202176
332.231424
411.453952
431.230464
235.512576
320.35968
603.81056
433.236224
399.268352
446.031104
376.34816
312.440576
405.38112
367.984896
374.836992
392.943616
426.46912
478.815744
383.607808
320.872448
363.801088
319.608576
320.11392
236.160512
327.86688
247.994624
375.259392
185.389312
377.513984
232.557824
385.553152
434.998528
373.959936
625.613312
321.431808
398.155776
330.683904
597.920256
408.061184
267.1616
481.13536
449.852928
458.24384
418.760192
202.477824
458.379776
407.976448
490.097664
487.624704
418.898944
696.874752
328.25728
354.731776
370.114816
403.530752
257.216
309.614592
444.882432
329.1904
442.239232
356.711936
704.42112
388.313856
344.464896
322.922496
448.95232
394.7776
378.523136
670.999296
330.83008
422.003456
454.994688
290.84416
147.474944
333.635072
288.913408
182.098688
643.2768
438.016768
333.541632
357.0752
551.992064
399.095296
356.53248
354.601728
575.818752
372.100096
445.761792
384.23296
526.994176
205.586176
362.972672
156.054016
628.932608
417.656064
429.544192
329.510144
460.758272
338.879232
427.693568
386.416128
466.15552
182.598656
303.979776
383.581952
288.75648
476.447488
182.288384
367.918336
383.16672
588.162304
376.991744
417.614592
382.829568
449.91616
278.478848
409.037568
433.420032
257.69856
386.587648
373.321472
477.735936
382.167552
590.508288
218.15168
358.180608
389.918464
450.728192
660.25984
477.81504
402.528
268.795904
449.26336
387.79264
609.728256
475.102208
385.708288
433.687296
381.148928
513.68448
482.962432
348.615168
417.321216
385.622528
298.803968
181.04448
596.320768
420.914176
393.876224
334.231808
374.812416
384.306944
348.68864
178.556416
405.003264
465.775872
303.972608
398.9376
381.124096
282.97344
445.34656
648.18176
509.805312
452.450304
232.266752
332.73728
457.772544
418.689536
207.353856
445.404928
201.663488
271.034624
394.491904
369.039104
343.657984
392.616192
433.04448
468.157696
464.669184
663.154944
149.404416
143.037184
341.904128
392.2496
391.209728
374.809856
404.973568
178.660352
384.43392
345.959936
463.4368
439.335424
659.939072
348.037632
410.481664
608.567552
240.692224
609.826304
392.718848
416.352
340.918784
677.404672
438.032128
355.053056
415.6608
263.859456
330.815744
287.108096
462.948608
265.11872
392.586496
511.1744
421.981696
285.724928
323.483392
481.682688
446.147584
532.811776
351.242496
196.146688
426.54336
373.224448
436.907264
309.24416
376.803584
264.784128
651.064064
477.121024
337.978112
224.686336
270.935296
393.879296
482.467328
385.677824
458.160384
149.442048
435.279616
325.028096
439.75936
350.735104
373.159168
317.942016
442.382848
458.078976
397.44768
361.281536
213.609472
647.783168
286.248448
449.693696
297.501696
342.522624
148.38656
332.434944
285.20832
420.49152
569.360128
395.662592
438.578432
377.015296
411.379712
381.072384
460.397568
377.234688
323.995392
475.86688
245.38496
679.136512
448.211968
459.656448
371.286016
604.704256
374.462464
328.860928
273.372672
332.909568
624.176896
268.296192
432.358912
377.757184
631.971072
364.052736
302.11328
214.062592
261.160704
446.267904
667.755008
345.383168
355.85536
334.4128
481.447424
412.278784
387.025408
656.87936
331.990272
433.341952
438.847488
393.671936
347.308032
376.623104
300.847616
320.559104
447.169792
355.560704
359.704064
455.646208
324.28416
224.346368
367.002368
382.008576
393.8304
486.420736
363.459328
250.903552
379.9552
369.14048
262.056192
217.73824
434.573568
690.573568
374.817024
400.44928
661.927168
396.984064
670.784256
365.832448
384.352512
222.193408
526.883328
382.72128
362.334976
293.427456
477.784832
465.649664
372.909568
327.568384
406.485504
503.707392
398.012672
231.245312
658.035968
277.449984
319.069184
336.533504
243.770112
375.362816
318.593792
276.003328
410.212096
373.430784
672.899328
149.015296
606.756864
305.789952
161.396736
272.035328
385.838848
245.514752
329.440512
232.8576
356.893952
590.19008
308.47104
361.48864
312.61952
375.238656
396.958464
477.863936
144.303104
267.168
371.277568
293.025024
681.289984
360.914176
319.90912
279.784448
410.087936
649.33888
260.753408
553.414656
381.782528
205.640448
367.770112
346.153472
634.371072
589.703424
362.745088
413.068288
281.888768
232.1472
320.15488
402.740224
664.082688
372.95488
281.107968
407.93728
412.373504
332.167424
383.597568
190.894336
358.573312
329.880832
446.754816
662.805248
312.14848
664.048128
295.188224
385.37984
476.696064
392.713216
264.574464
445.645312
473.014784
566.066944
256.968704
428.681728
364.332288
254.778624
4055.031296
3463.181568
3780.852224
10821.61408
11026.439424
4198.276864
3717.070848
4093.928192
4126.189056
4038.707712
10953.100288
10627.565312
4046.551552
10604.818944
3673.530368
4177.722624
4305.689088
10672.452864
4496.684032
3558.384896
10386.249472
4150.497536
4466.76224
10552.42368
4294.364928
4008.742912
3616.039168
3831.840256
10093.02272
10803.93856
4298.500096
4128.964864
3723.938304
3979.692032
3912.63104
4288.3328
4245.779456
11192.186368
11094.025216
4048.414208
4520.424448
3892.633856
4608.071936
3912.935424
3880.784128
10228.746496
4313.200384
3609.967616
9966.411264
3677.87648
3512.647168
4356.109824
4029.403392
4202.572032
10682.31168
4462.221568
4435.597568
3880.185344
10459.747584
4667.101952
4317.318144
4083.694592
4377.069568
4122.298624
4200.847104
3864.920832
3859.227904
4377.339136
4202.419968
4577.92768
4019.45984
3706.765312
4312.616192
4623.264256
3338.486272
10945.307392
4409.5296
10438.131968
3783.886336
10205.960704
3808.653824
4630.183168
4601.38112
10364.367616
11103.810816
4368.662528
10997.336576
4184.685568
4289.749504
11070.215424
10744.464384
10832.560384
4176.219136
4570.748672
3442.5408
10584.526592
4204.996352
3939.478016
4544.906496
4061.819648
3603.653632
4121.7728
3887.24864
4404.151808
4428.520448
4134.128128
3966.564864
10114.59712
4060.566528
4089.654528
3554.583296
3937.681664
3724.476928
10906.633984
10293.622016
3278.75712
4240.570112
10514.757376
4023.371008
3531.23712
4053.50656
4424.524032
11099.232
4657.741056
4356.446976
4073.201152
4303.334656
4374.310144
4252.921088
3957.458688
4022.535168
10002.912
3504.698368
10884.128
4117.79072
4137.537792
4315.37152
3982.715392
4631.6352
10147.0528
3774.873088
4523.222272
4627.428608
3775.908352
3152.913408
4125.945856
3682.112256
4061.403648
4079.80672
10764.719872
3994.28608
4417.202688
4418.467072
4242.460672
11179.319296
4180.861184
3725.017856
4292.630784
4324.413184
11055.868928
4248.432896
4248.005632
3926.84032
4061.257728
4496.982784
3758.604288
4100.560384
10699.454464
11043.788032
4314.762752
3700.602368
3992.51584
4381.041152
4133.146624
3652.501504
3890.27968
3817.208832
3720.61824
10265.832192
9877.402112
4472.178944
4143.280128
3970.02624
10733.572096
3378.68544
4677.92768
4385.625344
4185.88032
3833.80224
4319.896576
4153.347328
4132.019712
4238.012928
3827.885568
4179.924224
3942.661888
3562.811136
4053.719808
3596.920832
9842.685184
11053.972224
4112.19072
4351.52
3997.474816
3995.449856
4118.739968
9898.595328
10978.521856
3873.907712
4194.646784
4485.281792
9932.221184
4261.1968
4266.372352
10039.156992
4008.179712
4260.91264
3940.018176
3769.167872
4179.762176
3943.104256
10169.764608
4681.97632
4235.236096
4002.301184
4304.610048
3660.591872
3233.053696
3872.660992
4231.865088
3754.438144
4351.277056
3935.434752
3514.663168
3949.868288
4552.10368
4188.328704
10057.61536
3998.528256
10892.069632
175.535104
326.747904
389.223936
161.52192
308.975104
379.35744
416.932864
528.277504
300.901632
328.031488
338.533888
431.002624
400.248064
301.564416
302.555392
335.523328
352.04224
425.961728
491.895296
149.471744
307.604224
367.342336
418.716672
382.916608
381.92128
237.497344
336.6784
250.379776
424.660992
512.192768
665.305344
519.662848
320.9664
286.806528
438.499072
283.1168
298.281728
302.160896
310.576128
278.35136
759.348736
208.106496
517.93664
454.60992
395.756032
452.390144
325.21984
273.126656
393.360128
318.737408
323.08352
299.717888
306.970368
383.18848
244.596224
421.700096
392.253696
268.455936
362.960384
278.772224
276.459008
331.83744
409.199872
425.37728
252.832256
264.36864
310.158592
417.698304
383.390208
458.093568
415.067648
501.787648
429.017344
153.548032
360.940544
486.09152
520.27392
381.484288
211.793664
422.339328
417.556224
389.713664
207.968
404.881664
407.599872
284.322304
389.364224
538.728448
380.016384
337.78944
335.438336
425.091072
389.936384
400.601088
138.848256
419.415552
428.027392
418.1056
411.249408
457.508608
420.254208
401.254656
421.917184
290.796032
255.813376
404.704512
383.086336
446.24128
464.407808
405.390848
432.52352
362.349312
400.06528
502.024192
403.72096
502.443008
394.194688
282.81728
326.842112
337.785856
535.25504
451.598848
487.224832
338.572288
227.96032
376.428032
398.376192
347.65952
365.614592
415.608064
399.448064
276.36864
421.693184
458.14144
450.863872
315.47136
296.251136
341.875968
359.945216
287.399936
409.815552
430.13248
276.60288
436.42624
388.683264
371.9296
366.951936
403.872
393.162752
534.565888
285.477888
347.022848
232.848384
309.747456
366.258688
314.203392
394.536448
527.065344
322.833152
226.736128
376.20352
340.23552
508.1408
286.74176
438.105344
516.881664
386.099712
346.670592
375.552768
381.149952
394.262272
376.844288
388.086272
397.54624
391.607808
337.428224
528.49664
419.355136
378.288896
289.760512
291.922176
211.527168
190.231296
409.846016
442.765056
392.516864
406.99392
566.494464
405.805056
278.03264
387.716864
431.284224
655.727872
475.849216
423.741184
294.05696
431.9488
487.731456
475.923456
381.44128
340.002816
450.922496
380.48256
325.19936
207.249152
377.088
345.560576
298.501632
433.754368
359.212032
206.621184
375.408128
476.789248
400.03584
248.27264
290.931968
421.32736
530.843392
355.19488
425.184256
490.368768
198.925824
401.928704
441.238272
239.466752
208.188928
533.876224
266.243072
207.631104
197.460992
430.615552
334.435328
367.540224
331.465984
262.09408
408.368128
407.781888
319.251456
384.527872
187.569664
210.738688
349.920512
398.823936
332.038656
410.451968
378.391552
417.289216
373.149952
295.37024
358.547456
421.600512
375.20768
420.743936
376.64512
346.670848
434.025472
440.192768
409.566464
377.696256
381.657088
291.063808
429.789184
447.0912
177.662976
340.613888
247.66848
357.08416
405.862912
393.081088
400.65664
338.669056
214.171136
378.655744
423.469056
454.24
519.728896
429.081088
409.636352
512.339456
396.036096
359.028992
297.192448
426.835712
417.12768
441.603072
221.2352
432.124672
304.511232
388.8512
331.373824
391.48672
392.497664
404.179456
371.99744
467.19232
380.786432
359.330304
512.815872
490.812928
436.045824
424.317952
518.728448
289.094144
281.30432
411.931392
393.393408
377.384448
371.2576
428.740096
345.801984
404.930048
338.490112
421.544192
350.249984
429.800192
384.766464
440.022272
425.842176
335.570176
397.879296
397.913344
346.096384
377.30432
370.98624
429.211904
365.246208
391.739648
359.321088
465.862656
204.704768
357.327104
443.274496
438.621184
284.506368
504.84992
213.857536
327.684608
291.323904
282.603776
710.047744
265.384192
485.001216
302.24256
405.298432
383.437056
291.444224
371.19744
360.333824
369.708544
273.468928
316.44544
165.949952
410.260736
372.615168
201.782784
352.19712
300.150272
280.642048
348.043776
373.848832
181.79328
393.074944
487.902208
412.13312
283.874048
430.157824
335.372288
362.973696
341.8304
352.037888
435.497472
322.394112
278.488832
282.26432
508.244224
357.330944
422.385664
377.041408
420.183296
641.09184
351.006464
244.484096
335.506432
272.57856
278.916352
428.045312
336.507904
437.710848
314.096896
287.712768
423.285504
228.703488
303.719936
320.37632
365.810688
557.904384
378.196224
296.542976
410.368768
339.337984
304.615168
367.476736
468.39808
342.835712
447.785728
341.637632
156.017408
462.710528
254.884864
468.866816
317.927168
300.30208
398.71232
356.405504
425.01504
334.725376
339.753472
372.603392
457.3952
366.963456
364.483072
487.859456
328.891136
237.865216
358.653696
344.18432
280.379392
161.607936
516.355584
399.601408
413.46816
249.098752
419.363328
288.005376
149.795328
280.733696
349.286144
393.568512
439.183104
329.703168
354.736128
256.11648
253.123328
176.34304
484.541952
303.66592
422.323968
287.436288
390.751744
348.68992
296.368384
488.632064
330.123776
247.245824
440.227072
173.22368
336.648704
651.18464
437.555968
280.69888
584.20736
423.649536
467.969792
385.681664
445.37984
294.630912
221.140992
328.63488
478.293248
397.267456
559.160064
358.020096
351.61728
523.271936
300.368896
356.5632
217.768448
394.801408
259.487488
379.659776


==> data-new/loadspike/faasnet/output.txt <==
10107916
10110604
10112964
10285544
10294956
10389756
10459340
10522716
10544240
10645444
10775772
10793132
10912588
10819576
10833908
10844664
11222984
11213088
11212676
11224272
11229608
11229444
11239208
11238612
11247280
11254236
11254408
11263128
11263716
11262672
11267236
11263188
11267448
11270404
11269572
11270592
11269340
11268220
11274224
11272172
11274740
11273128
11272212
11277388
11273520
11278176
10379896
10188848
10178736
10178588
10159484
10158584
10157512
10158452
10156348
10157452
10157152
10157524
10157724
10157612
10157020
10155644
10153076
10154460
10275564
10382192
10399496
10504896
10549736
10620268
10700940
10761400
10754096
10874476
10851968
10857032
11236124
11224976
11236020
11238076
11239264
11250864
11253012
11260328
11265012
11270660
11273684
11278256
11278052
11285060
11279592
11281908
11284324
11280280
11282812
11281348
11284248
11286604
11286784
11292024
11285276
11291184
11296800
11291624
11291076
11295336
10240600
10166056
10165304
10164560
10162700
10161960
10161604
10163524
10161128
10161560
10161524
10162196
10162212
10162328
10162240
10156644
10156260
10158272
10257728
10367780
10450024
10462196
10602320
10666124
10773220
10739920
10778084
10870996
10845912
10864608
11231172
11228004
11239932
11240996
11243772
11252576
11254204
11267660
11268472
11274488
11284740
11277224
11282960
11290396
11284916
11293992
11286296
11290712
11296876
11293504
11292468
11294540
11297816
11302184
11297616
11296860
11301972
11297928
11303196
11300904
10211800
10191348
10192460
10190408
10171872
10170084
10168388
10168056
10168004
10167588
10166532
10168528
10168404
10168276
10168224
10167636
10166128
10170792
10284328
10417336
10468196
10488164
10557140
10561104
10659052
10709916
10786408
10863676
10858532
10870640
11246012
11237588
11251308
11260852
11251572
11266108
11268832
11270144
11280940
11280784
11286612
11290372
11292332
11295916
11298016
11296852
11298900
11296192
11299308
11300252
11301036
11306384
11301660
11307952
11303080
11302388
11305512
11303836
11309132
11309012
10266020
10216784
10216920
10216188
10176504
10177580
10177428
10174880
10175260
10175348
10173448
10173220
10175436
10175436
10175204
10172252
10171024
10215008
10313840
10462212
10469960
10571104
10592848
10660660
10689080
10786828
10785296
10877820
10881996
10877976
11254396
11246444
11255268
11259932
11257184
11271060
11273400
11283172
11286768
11285764
11295732
11297596
11297060
11302248
11299608
11300432
11300724
11304496
11309072
11303128
11307968
11310688
11307588
11312956
11309548
11312504
11316324
11312672
11316472
11319648
10473652
10239868
10239328
10238484
10184404
10183492
10182836
10184660
10180212
10180984
10180260
10181116
10181128
10181128
10180800
10179016
10178516
10348804
10305840
10491252
10520864
10612204
10667384
10684204
10720908
10735032
10745220
10757456
10771444
10757048
11048468
11175884
11193584
11167068
11183176
11192052
11197352
11207052
11203096
11209652
11219068
11217872
11220976
11226076
11225192
11230232
11227428
11225432
11232532
11229552
11239000
11235284
11233612
11235244
11236368
11243036
11238860
11237980
11241276
11239056
10806544
10349308
10349508
10273620
10202500
10189556
10188760
10189252
10188036
10188308
10186700
10186720
10187804
10187652
10187404
10184544
10184992
10274548
10451400
10454356
10510220
10559108
10563844
10711460
10731872
10800300
10848024
10873800
10887936
10894812
11261972
11267964
11267924
11270732
11274276
11280292
11290880
11288156
11300400
11306720
11305744
11313680
11308936
11314148
11319568
11315588
11326868
11320624
11319392
11321168
11324864
11321588
11322792
11324068
11326108
11327532
11328432
11327968
11331724
11333868
10502332
10231432
10232044
10232064
10193864
10191324
10190828
10191516
10191160
10190752
10191216
10190408
10190640
10190348
10190348
10188884
10187924
10260276
10395244
10509564
10565256
10586824
10642940
10685028
10762868
10771244
10789872
10790256
10800384
10801808
11092244
11127924
11290320
11212400
11208728
11218644
11223180
11230912
11236416
11238452
11238308
11258076
11243092
11251432
11250592
11249672
11256512
11252812
11256944
11262156
11258556
11262808
11259336
11255012
11260708
11260176
11262424
11265048
11257936
11269600
10477380
10317808
10303940
10236576
10206896
10198584
10199252
10197508
10197852
10197648
10197464
10197176
10195872
10195752
10195776
10192444
10192540
10299664
10336168
10470656
10494080
10539224
10647604
10715544
10767532
10794180
10851844
10912068
10900516
10912252
11285508
11276372
11289512
11281476
11286576
11294632
11303896
11299632
11309224
11317212
11316524
11326088
11323344
11319616
11328188
11323464
11326272
11331020
11329820
11336072
11333360
11332772
11335300
11329204
11339264
11334492
11332188
11334556
11337368
11337700
10218956
10259864
10261644
10259364
10206276
10206088
10205148
10202548
10203356
10203964
10203916
10202712
10202844
10213240
10201564
10198748
10237156
10360556
10463160
10501320
10565668
10585304
10679572
10795784
10847120
10910844
10974316
10902008
10908976
10924268
11291276
11277328
11284200
11284372
11298828
11303336
11305680
11317080
11312344
11319696
11323380
11329588
11335668
11332576
11328508
11335076
11333460
11334632
11335600
11335296
11341252
11334300
11338816
11342104
11337788
11337932
11340300
11340664
11344744
11340528
10204328
10236684
10243800
10243056
10209452
10208208
10207620
10206464
10206820
10206836
10206872
10207620
10207444
10207432


==> data-new/loadspike/faasnet/thpt.txt <==
0
0
0
0
103
82
6
20
29
0
0
0
0
0
0
0
480
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
44
171
25
0
0
0
0
0
0
0
0
0
480
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5
55
120
60
0
0
0
0
0
0
0
0
0
480
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
135
91
14
0
0
0
0
0
0
0
0
0
480
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
54
180
6
0
0
0
0
0
0
0
0
0
480
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
25
193
22
0
0
0
0
0
0
0
0
0
480
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
108
132
0
0
0
0
0
0
0
0
0
0
480
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
71
125
44
0
0
0
0
0
0
0
0
0
480
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
113
127
0
0
0
0
0
0
0
0
0
0
480
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
88
101
0
0
0
0
8
37
6
0
0
0
480
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data-new/loadspike/fn/latency.txt <==
14904.008192
16916.773888
14759.107072
14418.906624
16932.420864
14820.587008
16065.817344
16494.348544
15500.720896
16387.52512
14680.168448
17107.65568
16444.553216
15477.359872
16820.766976
15418.905344
16128.162048
14615.099648
15129.497088
15434.995712
14713.008896
15922.862848
16369.914368
14919.719936
15781.949696
16092.958464
16146.149376
16281.502976
14428.0384
15803.263232
15935.748608
16551.74784
17043.926272
15602.068736
16791.111168
16563.042816
16637.28
16849.550848
15025.876736
17290.946304
15405.104384
16154.466816
14578.675968
16403.35616
14597.0176
16810.04544
16572.473344
15831.797248
17019.019776
15817.97888
14133.650944
16177.048064
15816.56064
14479.189248
16520.703744
16795.030784
16936.248064
15757.53472
15698.399488
14921.785344
15380.633856
16559.3152
16505.979136
15827.382528
16100.863232
15928.756224
16291.895808
15889.654016
17246.812416
14744.992512
16173.029888
16092.404224
17267.10656
16311.873024
15937.998336
16289.984
14662.93504
16313.876736
14542.958848
16550.74048
16664.823296
17151.666944
15173.153536
14975.484672
15185.588992
16228.277248
16184.615424
16860.59648
16802.18752
14301.90976
14736.449792
15873.377536
16033.846272
16204.390144
14867.937792
16987.508992
15615.23712
16036.257792
14377.009408
14529.631232
16670.57408
15338.420736
15191.515648
16784.575744
14810.857984
16055.777024
14680.772096
16869.059328
15043.918336
15853.94048
14627.819008
16975.657216
15576.65408
15653.19936
16159.544832
15034.441216
15978.868224
14691.262976
16205.714944
16497.660928
16434.999296
16581.012736
14494.233856
14895.180544
16816.407296
14701.279488
16252.992768
16992.655872
14649.626624
16989.234944
16248.922624
16264.765952
14352.913664
15861.356032
14660.100608
14767.639296
14896.168448
16734.771968
15547.995904
14866.777856
16223.984128
14326.73408
14837.678336
16799.3024
15915.155456
16839.988736
16508.850944
16152.626432
16233.63328
16264.691968
14998.134272
14758.634496
15709.493248
15888.888064
15074.85696
14630.018816
17293.590784
16695.829248
16715.610112
14725.62944
16418.081024
15042.606336
16148.688384
16249.744896
15879.578624
15636.338432
14792.912128
16526.984192
14231.954432
15087.702784
16666.849536
14803.197952
15988.062208
16032.212736
15751.125248
14850.704896
16379.127552
16035.012608
16954.56256
16079.730432
16972.538624
14280.483072
16168.549376
16142.311424
16454.807808
14975.167488
15933.926912
15307.979776
14564.766976
15914.212608
14731.99872
14955.14752
16288.910848
14485.248512
14783.83488
16191.419392
16213.946624
16979.98592
17230.707456
16704.488448
14862.880768
16500.571136
14777.559808
16008.134144
14811.70176
16361.185792
17207.841792
16357.316864
14859.200768
15256.884736
16188.700928
15932.595968
14606.489344
14552.492544
15029.148672
17059.696384
16328.669696
14870.728192
14711.995648
15383.04768
15694.736128
17102.665728
16023.914752
14837.519616
15138.2144
16434.993408
15504.605952
14182.406912
16876.519936
15351.146752
14951.983872
16148.42752
16424.886784
16141.121024
17002.162432
15176.992256
16017.24544
15854.907136
14975.837184
16908.100608
1372.446976
1105.38112
1856.713984
501.621248
1437.783808
1786.10304
1624.888576
317.296384
1761.20192
456.002048
1043.5776
1674.433536
1204.438528
1524.544
1015.420416
719.78112
2113.534464
674.027264
997.999872
1597.144064
588.28416
978.053632
763.527168
1662.705664
63.8336
249.187328
1126.42304
939.744512
439.671296
2103.573248
1727.47904
817.824256
612.155648
1263.952896
1254.145792
1086.595584
536.928
1728.727296
2176.982016
189.173504
1143.811328
1237.007872
463.966208
734.97984
363.305216
1849.865472
72.748288
1205.984
2174.704128
174.029312
178.077696
940.892672
1863.26912
639.187456
2011.544576
1370.271488
1320.328704
816.836096
483.779328
364.48768
1877.819392
1760.397568
1290.823424
980.545792
1494.221312
1319.9168
1390.583808
1386.572544
1195.207424
816.159744
974.21568
1493.633536
1308.064512
1609.821952
942.779136
1331.999744
1043.586816
127.733248
1206.195456
1173.331712
917.933056
306.210816
757.155584
1651.538432
917.811712
304.691712
1401.297664
795.392
1447.437568
1789.011456
309.591296
990.973696
1243.217408
1321.814016
1877.00096
1634.871296
538.089728
687.901696
1919.789056
1647.613184
1730.045696
1216.111616
1940.833536
1814.304512
246.810624
808.205056
311.366144
119.610112
1941.057792
1005.368576
1757.621504
1746.32448
395.663616
964.132352
658.540032
1576.84864
567.671808
991.679488
315.501824
1213.202688
421.851648
1005.935104
1456.726272
2090.084864
1690.92608
2052.324608
432.5888
2163.860224
576.456448
173.8944
657.435648
227.941632
674.173696
1036.535808
870.08256
707.278592
763.32672
1471.412992
781.452544
1333.199104
2224.570112
593.411328
682.951168
761.916416
478.268928
1114.83776
765.64992
1263.41248
1260.319488
983.084288
188.161024
516.069888
987.510016
1252.57344
669.455104
2304.862208
811.568128
1194.113024
448.182528
1542.631424
1183.25504
376.219904
555.577088
756.046336
696.10624
1703.77984
1961.053952
2235.707136
273.174528
1724.310016
1700.925952
710.420992
858.269696
1553.251584
606.10176
1067.826176
975.366656
339.433984
819.774976
1741.537536
2171.813632
303.827712
922.162944
2167.565056
499.963648
1550.612736
885.70752
1319.98464
594.21056
1191.712
1999.868928
1754.99776
1919.341056
969.442816
1819.782656
119.3216
1909.325568
867.428864
1246.233344
186.654976
816.473856
1753.350144
1490.34112
914.772736
1820.135168
709.037824
227.346688
923.5712
1507.551744
371.385344
125.297408
1173.964544
1429.789952
369.203968
1273.927168
1872.34176
69.287936
604.774656
921.777152
63.231488
339.236096
422.203648
1504.449792
423.562752
2116.469504
1617.814528
934.929664
1094.501632
879.081728
1342.467328
934.176768
124.212736
1692.029184
1459.44064
988.218368
230.555904
1566.145536
417.724672
1072.839168
245.11104
75.172608
1812.699392
478.792448
1305.535488
1648.9408
924.258304
1091.8336
1524.9024
1563.11424
1729.68832
73.243392
491.870976
2112.822272
1301.595392
998.15936
1751.063552
540.815616
551.620352
866.55872
529.67424
1721.178112
1376.930816
831.935232
1638.528256
1376.467968
2238.846208
1653.961472
1232.431872
870.083584
385.09952
1993.625344
1035.081216
777.366528
1999.762176
1969.656832
810.967296
706.930176
1663.020288
367.39712
1040.382464
1090.96576
2288.597504
933.338112
1728.934656
908.203008
1094.145792
1928.045056
1552.420096
1756.177664
251.077376
1420.984064
706.064896
969.44384
518.43584
282.964736
594.130688
1534.194176
1172.171776
1911.589632
1917.846784
985.094912
1111.502336
854.447616
1060.324096
936.268288
1157.435648
605.16608
1682.588416
242.238464
126.38976
1064.947456
929.659904
1944.08704
993.340928
1481.406464
993.025536
944.016128
243.07968
1089.47584
362.89152
61.160448
1850.267136
1028.982272
702.654464
848.285952
1047.734016
960.813824
2177.861376
632.453632
758.632448
2282.723584
518.49856
874.287872
1433.482752
1877.351936
1587.42784
729.771776
1830.289152
620.759296
2228.805888
1760.2624
814.814976
1466.99648
966.203136
1046.74688
1116.871168
637.740544
1261.857024
1697.143296
1365.376
612.56832
1088.9664
395.077632
1609.11616
819.625728
868.237312
1119.976704
881.679104
1786.545664
874.923008
1724.893952
732.435712
747.999232
796.646912
640.13696
1858.540288
1381.302784
1317.238528
229.666816
1024.962304
2032.814336
1035.942144
129.659136
1774.554368
430.96576
1135.5328
288.544256
1090.390016
124.201984
1275.248384
535.74912
1529.594624
1580.846592
1053.810688
1701.203712
756.361984
1379.49952
989.447424
1116.702208
283.218176
647.262208
1812.37376
1193.353472
1277.174272
1630.061824
1476.388096
553.466624
1583.291904
729.872384
1876.834048
549.843712
1783.714304
1306.811392
1787.477504
759.652096
1040.724224
1858.274304
1441.457152
1562.660864
565.244416
284.182528
1311.547392
818.501632
1488.424448
370.896896
602.889216
1270.14656
1604.027392
492.758784
1145.092096
452.267264
1840.948992
647.447808
1910.39488
577.355776
873.138432
548.625408
1149.210624
872.800256
1230.09152
1431.89632
342.700288
1275.714048
1145.604608
476.781568
874.464768
1230.836224
1008.98816
444.357888
972.050688
2117.133568
1786.12864
1053.967872
478.034944
655.820288
2054.169344
1435.217408
816.681472
433.842688
1338.956288
647.123456
872.970496
873.764864
911.031296
708.859136
223.871744
1458.045696
196.1408
692.242176
759.558144
1894.550016
1664.35584
1608.012544
1201.536512
992.933632
1211.87456
1410.593792
183.297792
1133.972992
1596.704
1336.975872
454.511872
1088.520704
757.811968
400.837632
1887.887872
511.724288
65.620992
1343.011072
1850.621952
14370.290432
14618.11456
15640.478976
15871.782912
16104.163328
14263.471872
16537.091328
16623.685376
16855.528704
14961.534976
14093.809152
14597.436672
14522.347776
14646.18624
15538.948608
15265.574144
15704.571904
14635.077632
15366.253824
14713.483776
14457.708544
15371.58912
14588.098816
15838.288896
16096.008704
14470.404096
14783.379968
14891.719424
15588.054784
14990.073344
15032.376576
16183.100928
14213.265408
16210.49472
14828.847872
15650.0416
14673.394432
15981.627136
15020.862208
16556.73216
15787.197952
15015.153664
15614.987776
16314.171904
14347.481856
14409.0688
16153.870592
15592.997632
16082.469632
14570.286848
15788.549632
16672.841984
15509.437184
14158.638848
14594.582016
16212.601344
14755.183616
15743.509504
16477.141504
16134.801152
16000.226816
16299.53024
16510.405888
14855.523328
14514.36928
15340.023552
14983.578368
14316.06912
15362.166016
16209.799168
16440.779776
14480.824576
16831.40992
14888.101888
16374.853632
14575.456512
16046.669312
15884.392192
14340.111616
16368.094464
14888.551168
14933.630976
16245.29536
14663.998208
15536.424192
14798.620672
15677.601792
16042.690304
14752.303616
15450.115584
14046.266624
14698.669824
14353.137408
14968.212736
15093.513216
14465.293056
15925.357312
16488.39168
16458.78144
15830.368512
16455.061248
14741.187328
15957.243136
14936.26496
15586.261504
14143.228928
14283.336192
16451.172096
14986.14656
15506.813184
14252.73472
14766.914816
15149.111552
16498.996224
15640.096
15040.896768
14685.881088
15075.224576
15424.17664
14064.571392
14944.635648
15181.54496
14372.634368
16477.800448
15717.523456
14924.91008
14505.608448
15760.313856
15987.983104
16022.476544
14881.203712
16202.965504
15561.33632
15000.440576
15972.015872
16016.063744
14912.592896
14537.490176
14540.43392
15715.620608
15942.546176
16131.499264
14563.775232
15729.150976
15925.603584
16510.471168
15392.836864
14724.272128
15530.501376
16419.662336
14450.527232
14611.187712
14836.992768
16394.017024
15986.928896
15711.435776
15010.263296
16074.695936
15592.261888
16086.292992
15309.362944
16393.344256
14746.989312
16151.762688
15187.15904
16380.60672
14866.944512
15310.738688
15569.222144
14810.69184
15620.347392
15056.998912
14294.620672
14943.216896
14695.424256
16770.8608
15413.73568
14642.509824
15509.34528
14827.31008
15681.707776
14580.138752
14633.952256
15365.838592
16209.026048
16854.344704
15107.045376
14943.017472
15830.464256
16578.887936
14208.685568
14771.52768
14775.17056
16634.749696
14710.447616
15457.757696
14314.133248
15074.276096
15998.574848
15048.896512
14776.20352
14627.320064
14653.394432
15309.8816
15059.47392
16392.928512
15755.900672
16143.4496
16827.847168
16847.810816
14559.2
16329.319936
15926.104832
16448.884224
16112.683776
14801.501696
16705.937664
14654.88896
14401.299968
14154.524416
14880.821504
14482.469632
14424.507904
14945.636608
14519.474176
14822.052352
14198.833664
15184.316928
15883.624448
15745.632
14866.3552
16240.89728
14393.987328
14110.268928
14691.292672
14421.29408
16493.950464
16272.201984
15800.540416
14830.58176
1366.623488
1532.059648
250.492672
129.574656
1307.282176
1143.376896
293.932032
244.57984
1279.472128
366.988288
1076.795136
71.419904
86.950656
421.393664
1273.501696
826.877696
937.066752
313.957888
1324.073216
130.824704
931.772416
478.896384
1759.21664
674.980608
365.323008
562.840576
449.527808
703.99104
1756.794624
1756.315904
647.427072
1332.470272
1464.553984
430.353152
328.532736
692.355072
528.713984
812.784896
730.235392
1799.01952
190.794496
416.18816
517.872128
927.192576
245.866496
877.646336
680.232192
1387.263488
372.239616
618.04288
1203.122432
1443.400704
566.039552
825.643264
252.963328
1612.553728
842.704896
1342.134784
1591.830784
1272.64384
1102.765312
1091.967744
448.449536
256.608256
844.369664
469.37216
1695.21408
962.062336
400.79232
196.324864
925.347584
1044.41856
375.510272
815.54688
360.601088
1328.511488
1315.50848
1432.810752
962.122496
1308.958464
1161.559296
1194.038016
741.306624
523.391744
720.301056
486.377984
1451.117056
1083.185408
499.260672
755.782144
91.892992
1514.33728
712.007168
1076.467968
208.885248
266.884352
1800.685312
133.651712
1006.224128
475.903232
1383.134208
1433.020672
691.884032
1211.962368
482.59968
1017.762048
214.842112
1359.794432
235.811328
68.702976
420.331264
715.234304
1738.963968
1124.698368
419.35744
1276.1664
777.222144
253.43232
1815.609856
1731.108096
131.330816
898.272256
564.432128
660.01536
396.447488
1275.599104
1368.132096
1195.104
578.043392
291.757824
567.715328
777.252096
622.467584
1640.409344
429.258752
1467.951104
184.62336
373.377024
980.607488
767.657984
751.639296
327.615744
1441.260544
199.005184
113.236992
785.242112
529.507328
127.183872
192.213248
953.516544
213.160448
893.464832
1035.32032
728.018944
798.650624
731.49184
1121.499136
1469.746944
268.65024
500.101888
617.998336
1517.01632
1640.577792
693.510912
1000.064512
95.034368
354.608128
435.864832
900.45952
568.808448
1091.588096
1069.451008
1014.486528
195.82848
187.302912
811.48544
1392.620544
695.889408
1269.148416
1502.94912
1557.650688
155.994624
511.156224
606.322944
317.091584
1437.912832
1699.671808
756.339968
416.481536
315.291136
345.9264
1428.136192
1573.477632
1381.782272
557.510912
770.263808
426.268416
69.286144
679.017216
910.310656
536.113408
615.257088
662.748928
1305.496064
768.106496
536.672512
313.050112
661.5296
69.161728
835.613696
593.0944
74.424832
656.427776
259.1104
245.306368
796.763648
768.270336
550.930688
1030.013696
1320.38144
1374.691072
1385.575936
601.82784
678.03776
741.22368
767.901696
653.910272
478.101248
691.570176
1082.14528
1215.431936
600.349184
1817.18528
593.963008
1064.604416
499.357696
853.084928
681.668608
629.682688
690.154496
1099.785216
1430.993408
257.272832
629.949952
1367.198464
1144.493056
1217.750784
697.624064
1106.106368
411.956224
192.6592
100.92544
1790.448384
1533.833984
1835.168768
616.886016
373.196288
536.530944
1307.996928
389.942784
600.671744
981.430272
76.600576
1248.979456
790.113536
791.366144
535.850752
996.69888
666.449152
895.073024
435.736064
619.7184
308.379648
536.064256
985.494784
197.557504
1122.873856
70.411776
252.535808
199.115008
302.124288
450.418176
666.616576
874.208256
1579.33696
784.578304
1419.876352
549.556992
1613.536256
537.540096
1209.929472
1208.653056
903.115008
118.370048
1416.727552
749.469952
709.54496
1154.781696
186.011136
165.232128
1276.53888
1570.84416
448.584448
819.521024
1028.283392
866.414336
727.389952
663.035904
984.692736
361.37088
1331.407616
452.0128
492.503552
372.704256
655.302912
130.626048
1301.545472
664.547072
843.784704
1057.069056
957.369088
564.070912
311.877376
390.750976
667.021568
1494.638592
1157.963264
725.862912
1680.406016
912.665344
797.000704
1263.89376
133.930496
1356.606208
1034.233856
432.032768
244.373504
693.289984
1443.76064
468.06912
1742.208256
1216.210688
1590.646784
251.924736
1188.406528
1692.75008
937.556224
1474.298368
506.624768
545.55648
1144.82432
927.808256
1336.516096
1337.976576
1532.223232
256.00512
71.866112
1171.170048
809.737216
1248.852736
1137.594368
150.28096
486.385408
486.101504
263.712256
715.666432
1631.99616
423.903744
250.113536
358.950912
455.67872
1341.39264
432.964608
749.129728
759.335168
125.040128
813.539072
807.947776
707.258624
612.957696
730.49984
727.728896
486.942464
451.744
380.552448
1447.772416
787.992064
942.630912
1273.513216
1360.492288
1339.033344
1826.277632
1058.124288
633.876736
312.530944
311.448576
564.63744
1711.202048
627.429632
184.744704
1494.340608
1261.000448
1425.896192
621.157632
1677.453568
500.95744
823.298304
671.464704
1579.872512
305.449728
691.575296
1770.73408
387.040256
1204.476416
1299.465216
1220.49792
327.052288
456.463872
210.49216
1071.711232
733.86112
877.128448
144.125696
294.794496
1582.8416
1498.880256
311.450368
1026.029824
1249.052928
1305.313536
871.346176
369.2288
1150.463488
399.744
511.053568
438.31808
1215.224576
610.549248
495.012608
347.3344
857.231616
1586.279936
749.091328
199.920896
632.751104
1146.075392
649.858304
1503.961088
306.73024
1273.98528
1053.974784
1331.831552
246.571008
567.663872
371.1872
1507.885824
754.47424
1440.023296
149.495552
565.728256
1571.28704
1526.0544
245.194496
592.795648
592.16768
1159.610368
739.967232
970.266624
1652.45184
663.026176
1602.56384
537.240064
314.512896
431.742976
1259.443456
570.339584
341.34528
156.726016
632.338432
1509.813248
14747.465472
14868.062464
14226.224896
15774.434048
14626.694912
14910.182656
14259.237376
14705.637632
16724.278784
15045.46688
14815.428608
16138.403328
13512.438016
16018.986496
16890.439424
14716.319232
14433.864448
13795.823872
13893.46048
16603.298304
13650.557184
14480.742656
16898.710528
14489.655552
17048.800256
14012.941568
13637.65632
14207.347968
14951.007232
16189.230336
16116.968192
16882.909696
14543.546368
16534.023424
14683.773184
13604.160256
14343.622656
14794.208256
13919.622144
15985.833216
15723.947264
14144.744448
14612.651264
14711.339264
13696.523776
13777.670144
13457.956096
14363.21408
17130.846208
16652.853504
17241.009152
16995.488256
15903.849216
16411.734784
14170.346496
13405.146112
13529.646592
16340.354304
14030.792192
14287.828224
14844.880384
14062.069248
16300.395776
14069.58464
14166.930688
14160.66944
14229.852928
13979.044864
13805.891584
16377.638912
16630.125312
14546.400512
13608.414208
17023.071744
13991.369728
13582.325504
14056.819968
14321.897472
14450.925312
15631.932672
14754.721024
14375.23072
16052.239872
13748.002816
16707.910656
17018.28352
13865.437696
14762.514688
15934.018048
16458.54336
14398.78528
14873.993216
14768.72064
15930.070016
13692.090112
15657.815552
14866.755328
14146.177024
14032.690944
15733.157376
13718.432512
14648.072192
16299.682048
14740.045056
14969.012224
16232.634624
14861.4976
16325.533952
14090.68288
16717.076992
16221.765376
14341.371648
14765.449472
14680.228864
14895.795456
14218.033408
14002.696448
14216.900096
14108.127232
16652.77184
15998.899712
16188.4224
15548.75136
16904.795904
15794.207232
16663.0272
14174.297344
14588.7232
16262.526208
14280.799488
16048.485376
16766.006016
13663.092992
16591.39968
14604.626688
16329.398272
14623.56608
17095.236352
16232.9664
14932.581632
16387.63648
13320.856064
14894.318848
17105.370624
16604.144128
16713.61536
14599.855872
16878.782208
15847.022592
14932.150784
14458.717696
14762.080256
14762.746368
13976.319744
14938.016512
15951.87584
14023.664896
16868.792576
14047.791104
14433.704448
14879.03872
16071.880192
14787.90912
16129.464576
14513.053952
13472.852224
14089.619968
14820.996864
14874.097152
16968.836608
17164.212224
16173.408256
14791.146752
13370.434304
16740.89728
13835.47648
14939.457792
14821.979904
14087.322624
14670.478848
14268.968448
14106.036736
14308.660224
16475.455232
14677.2736
14848.008192
16809.807616
17013.4336
16845.261568
16270.134784
17239.239168
15093.53088
14878.704128
15809.99424
16938.65856
13946.90432
16185.06752
16712.88704
17070.829568
16522.746112
13959.277568
14469.246976
15761.420032
14033.19936
14114.224128
15877.516288
14646.93888
13418.8288
14568.312832
16893.809408
16839.44064
14831.053312
14535.104
13559.137024
16002.024704
16820.848384
14809.013248
13743.650048
13857.337856
14732.48
14118.305024
13358.22848
14394.45376
14655.390464
14919.659008
16215.28576
16747.796992
15903.060224
14926.651136
16772.563456
16881.271552
14569.014016
13920.609792
14704.589056
14659.032064
13976.875008
14922.343936
15568.095744
17252.027392
16954.440448
413.352704
529.078528
516.030208
1045.384704
159.434496
405.79456
846.744832
1994.912256
320
639.890176
95.046912
769.416192
1271.960832
466.886144
327.40352
618.08768
1392.92544
260.108288
2074.216704
467.687168
77.934848
98.308352
743.732992
637.648128
2058.951168
847.82208
848.11648
468.460288
577.879552
2059.441152
229.111296
1665.235712
1692.63744
1762.784256
2076.330496
86.639872
522.729728
580.72448
448.391424
610.1056
1433.508352
401.746688
678.72256
159.973888
562.370048
2077.69344
392.715008
624.122368
311.149312
377.083648
848.798464
757.218304
341.270528
690.534912
373.206528
675.549952
1276.716032
668.459264
857.897728
811.492608
381.435136
613.345536
513.297152
399.904512
2187.64544
1807.288064
497.474304
455.71968
668.482048
865.823488
248.382464
1291.561472
260.301824
1785.231104
1130.034944
1216.941312
1292.303872
735.540736
833.661696
960.870656
2250.699776
253.9008
215.282432
656.982016
1823.678464
335.7568
692.075264
562.551808
484.87936
325.336576
1594.694656
315.654912
706.124288
586.9888
142.201088
1105.577216
436.965632
333.584384
258.046208
375.679744
754.147072
375.08864
2012.835584
1472.868608
1574.398464
1356.686592
85.59488
588.14336
633.110528
1673.5872
200.640768
1707.383808
93.528576
648.254976
1834.246144
345.637376
2060.46208
1385.074944
1591.428352
1958.477824
1998.477312
1466.073856
1510.471936
272.195584
845.064704
640.990464
683.307776
148.736256
1567.424256
891.797504
1652.024832
1059.855616
583.241984
2179.88352
389.707008
587.676928
400.859648
779.061504
84.918272
464.166912
741.864192
188.12288
970.788608
1481.483776
1747.652864
204.799232
576.346624
514.083072
1893.58848
1160.354816
1772.56704
192.02432
263.69408
647.257856
636.209152
129.329408
672.626432
337.115648
1501.872384
69.345792
270.037504
141.86496
213.988352
2003.274752
512.383232
2028.841728
165.088256
717.694208
644.263168
524.4736
479.193856
320.032256
2081.683712
1568.590336
497.177344
452.71168
592.969472
1997.087232
495.099648
684.188672
86.073088
1334.066944
213.178112
685.485312
1018.734592
1976.003328
2164.405504
1770.91456
191.270144
789.230336
252.688128
707.972864
155.30112
1962.146816
627.533824
330.372352
71.638016
263.823616
344.868352
1912.032768
316.624384
1938.961152
2116.973824
1159.307776
582.91712
1830.342656
1233.136896
691.782912
821.987328
770.363392
403.622912
1409.27872
1772.291584
514.885888
1527.702016
1245.293312
1777.564416
1506.52288
557.435392
1318.858752
1102.282496
1708.925696
80.566528
401.988608
525.303552
1984.447232
739.030784
164.363264
431.69792
390.508032
1171.62624
693.41824
1843.453184
1719.419648
81.161472
589.323264
2054.858752
811.510016
453.347072
499.175424
1514.07616
2034.586112
1969.040896
1541.6064
452.311552
690.904064
215.866112
498.76224
1454.744064
525.034496
1349.203968
2080.679168
491.355904
515.597824
103.101184
284.761344
201.538304
488.07808
1925.192448
1781.682944
144.801792
705.216256
1943.907328
466.48064
1176.199424
1514.824192
1543.845632
1445.321728
131.577856
2276.819456
140.572928
435.695616
1633.664768
315.360768
1819.756288
268.69248
1357.32096
272.921088
1018.22592
2179.28576
1349.961984
1712.920064
717.231872
654.03136
1468.59392
336.2624
1689.167104
603.332864
1856.732416
1833.67936
287.35232
771.44448
604.828928
144.026368
1569.899776
1412.242176
1466.602752
1951.137792
197.886464
545.402368
323.972864
2127.11424
1278.087424
776.265728
313.68192
989.060864
572.375808
77.664256
91.931904
200.882176
256.0704
449.86752
279.40736
664.526848
1289.582336
1723.168768
339.870976
201.092608
636.603136
1234.94656
1070.590976
889.129216
206.089472
943.698944
437.950976
434.617856
916.358656
949.187584
574.585344
957.131776
682.719488
1701.247488
571.10272
435.01696
513.239552
1628.236288
1936.194048
647.8656
1635.51488
709.02272
460.057856
1947.243264
525.452032
138.546176
499.099392
138.309888
709.520384
1887.19616
903.223552
318.289664
542.536704
392.34432
897.046016
1861.36064
584.590592
629.619456
386.30784
1348.385024
463.606528
1112.4928
730.980096
222.829056
428.326656
642.168832
1882.434816
445.494528
587.870976
1486.843904
496.388352
1407.179008
619.906304
819.86688
768.12544
505.426688
1682.020352
1572.399616
834.749952
569.693952
920.151296
1420.386816
2179.418112
2013.775104
1761.451264
1301.239296
1001.805312
2116.76544
2220.433152
559.179776
914.290176
393.04704
2118.157568
158.534656
322.55744
615.115264
376.041984
721.762816
2191.403776
1244.355072
324.328448
1932.425728
2219.326208
486.299392
556.806656
70.601984
273.74336
1526.837248
633.729536
518.194688
450.70592
378.149632
1649.36064
271.70304
1408.253952
658.08896
1828.561152
402.363136
1529.436928
1830.240512
183.612672
558.335488
391.806208
765.142528
1772.841216
1056.936704
2239.527936
574.093568
83.117824
1626.969856
434.37952
1574.729472
849.34656
1636.264192
676.758784
730.881792
550.8096
390.31424
694.811904
265.077504
637.234944
1395.300864
493.064448
867.991808
621.684224
649.881856
153.517568
1121.59872
769.683456
196.981248
2025.606144
1794.48064
1087.299584
605.115136
647.314176
966.172672
704.952064
792.802048
462.512128
375.872
1899.438592
433.528064
261.114624
1070.204416
1447.483648
261.688064
455.068672
1588.128768
766.944768
574.429952
138.600704
375.632896
1356.902144
699.356416
747.266048
2045.307904
524.327168
208.594432
189.627136
1183.229952
1917.188352
315.573504
16702.523648
14219.990272
16320.192768
16007.505408
14426.352128
14500.8256
13768.105728
13921.443328
15025.533696
16263.857408
14307.523584
13758.174464
14222.816512
13910.436352
14584.47104
14733.86752
14575.423744
14516.634112
18086.060032
14168.193536
16262.892544
18026.190848
14002.319616
14115.848448
14266.42304
17011.044864
16183.350528
18085.70752
14273.05088
14155.100928
14514.295808
13561.428992
15121.74336
17276.109056
14069.673728
18129.74592
17090.171904
17575.140096
17555.42016
18404.425984
15114.82624
14220.807936
14277.609472
13716.09088
14425.354496
14125.591808
14317.472768
16602.262272
17327.66336
14113.542656
17627.63392
18164.195072
18408.874496
14444.588032
14690.789376
15807.490816
14629.987584
14066.057216
14032.733184
16129.468416
16090.372608
14114.49728
13654.337536
14237.718272
14450.843904
14676.63232
13845.186304
14500.48128
14488.419072
16015.669504
18126.460928
15590.299136
14536.916992
17845.92256
18096.431616
17870.4832
17499.213312
13864.255488
14171.815168
14744.944128
14283.53408
16456.86016
15979.979008
15895.250944
16546.372352
14887.08864
18009.046784
14510.643712
14834.496512
13705.2608
14563.863552
16439.960576
18414.33216
16091.0272
14167.190272
16551.929344
18233.461248
13811.437824
14063.699456
17763.744
14391.408128
17021.283328
14286.008064
16372.978944
14116.232704
14592.63488
14596.358656
14345.084672
18347.590144
13864.253184
14212.678656
16354.6752
14010.495488
16964.126976
14010.684672
14383.146752
14065.211904
14260.322048
15841.230336
14371.550976
14375.4432
17141.554176
13954.696448
17942.476288
16666.752
17900.569856
14337.30176
14210.663424
14477.94816
17173.670912
16399.055872
16731.058432
18240.252928
14117.921024
14454.049024
14266.071552
14328.834816
14204.366336
18229.460224
14394.48448
14482.29632
13975.794432
18190.886144
14618.33088
14682.458112
18195.596032
13794.264576
14419.925248
14344.94208
16674.434048
14090.31936
18143.927552
13816.37632
14320.461824
14209.499648
14168.41088
13900.044032
15277.00864
16492.286976
14163.35872
14569.847808
16378.696704
14440.508672
17981.48992
18030.659072
14457.829376
18104.96768
15222.491648
14182.577408
14208.185088
14379.940096
17907.907328
14295.355136
14115.148288
14259.193088
14261.225472
14404.474368
18194.469888
14319.984896
13962.080256
14333.086208
13858.636288
14352.67712
15622.487808
16037.745664
15788.959488
14685.273088
15164.761344
16208.907776
14066.081024
14960.993536
15735.2128
14328.985344
14352.992
17944.235008
14318.3808
14628.955648
16674.64704
17726.136064
14009.747968
16791.189504
17231.721728
14058.34112
14623.656704
18226.147584
18348.023808
16610.144
13609.653504
14392.318464
17627.827968
15543.160832
15871.646464
17388.734208
16441.126656
16574.265856
14544.217344
14374.446848
14276.541184
14533.399552
17102.672128
14572.061696
18195.594496
14621.1264
16672.456448
14163.858432
17925.692416
14679.857664
18269.356544
16377.781504
14437.752576
18311.4496
14552.831232
14147.085568
14230.778112
13914.616064
18437.65376
18098.88128
13661.310208
18044.342784
13960.923904
548.075008
1888.729856
700.851456
133.240064
590.291712
1430.577664
434.351104
243.717376
799.242496
3336.064768
1724.503296
272.150272
3267.870208
78.474752
622.105088
2608.768256
1885.601024
2847.508992
2975.460096
358.48448
794.709248
489.718528
1727.905792
2812.165376
3349.371648
1731.032576
1315.248896
2884.431104
365.122304
1614.203392
821.896704
185.554432
1638.851328
315.735552
1261.958912
1467.649536
630.363648
1499.071744
1643.898368
772.606208
315.451392
2440.972288
2906.412288
2700.31488
383.428608
865.32736
78.759936
215.901184
2309.918464
428.409088
2852.24064
324.879616
529.402112
3144.772352
2221.48992
627.932928
711.907072
3022.2656
600.958464
2260.510464
636.933632
238.244352
3156.93312
650.851328
812.019456
1032.850688
452.960768
1779.511552
127.584768
1550.925056
297.36064
3064.699136
481.887232
169.889024
809.17888
321.05216
739.278336
353.394688
1318.331648
352.075776
3272.544768
2749.453056
3402.91456
2820.254976
1665.39264
693.979392
1521.544448
857.362944
639.534848
582.034688
1434.726144
478.448128
853.464064
738.88896
513.029632
537.105408
947.945216
757.124096
252.611584
615.101952
710.078208
693.574144
534.697216
304.83712
3353.000704
2217.798656
793.51808
923.526656
858.405376
129.055232
468.146176
1486.876928
1557.5104
787.916288
635.147776
439.742208
2935.3344
500.720896
827.293952
513.380352
3067.321344
812.40576
243.00032
2117.04192
258.27968
675.658752
602.052608
182.905344
2152.686592
1553.437696
275.904256
708.259584
379.977216
841.755136
681.039872
556.890624
136.473856
498.889728
156.930048
392.591872
558.492928
470.942208
385.33632
431.379456
654.806528
2567.53152
2812.039936
329.472256
63.90528
322.028544
976.1856
651.803648
477.735936
1029.531392
177.8496
488.35072
901.116928
1306.3936
257.906176
687.800832
680.62464
768.540928
3061.453824
92.398592
73.915648
89.6832
1578.238208
2553.326592
138.043648
418.624768
490.71488
521.571584
319.957248
69.063424
1250.459136
593.616896
591.712
2316.890368
1199.587072
70.388736
134.339584
733.926912
846.577152
419.984128
775.390208
64.227072
264.271872
2377.04064
2028.725248
738.315008
432.4608
409.284096
738.070784
381.901056
2396.860928
299.357696
3392.067584
662.116608
128.627456
306.408704
651.508736
757.870336
191.849472
154.011392
582.470144
568.123648
618.67264
529.806592
1659.221248
682.07104
3005.916928
657.212416
491.255552
2380.488704
436.790784
275.817728
714.17984
538.8864
3005.89952
1499.752192
678.644992
529.894912
3349.084416
1434.411776
306.960896
444.393728
1749.357568
763.739392
470.967552
330.124544
862.536448
3414.793472
80.387328
864.101632
859.79904
667.956992
382.533376
188.733696
1375.560448
892.707072
3374.153472
214.744576
2494.180096
361.162752
569.082624
1376.23936
712.886016
697.229312
3133.305344
2754.553088
3052.42624
1317.758464
261.46304
2697.190656
215.857152
620.533504
619.1616
255.02592
196.219648
2881.583104
300.818688
759.158528
389.263616
241.548032
199.472896
712.257024
382.68928
816.812288
680.566784
2691.187968
1255.41888
138.765312
771.95008
2641.007616
798.70592
3201.827072
781.058048
2750.782464
803.541248
434.262272
199.634432
677.931008
417.373184
480.227072
830.053376
153.257984
799.012352
1319.913728
976.454656
851.292672
473.472768
360.523264
584.6336
188.095488
583.11424
1550.726144
1497.468928
798.3744
249.390848
2471.571712
195.457024
751.769856
416.938496
193.565952
2498.89792
597.671424
750.341888
1667.360768
555.60064
2547.127552
1317.560064
1147.916288
868.324864
547.986944
3261.595648
1147.130368
867.570688
616.589312
1786.467072
849.569536
797.965056
1610.099968
1618.27072
639.688704
692.579328
2073.807872
2038.287104
374.58176
491.846656
545.727232
530.060544
3431.897856
1055.995392
564.948224
709.025792
2494.10176
494.628608
2667.745024
176.642816
3344.610304
71.461632
733.998336
94.426368
493.635584
178.317568
651.784704
614.496512
601.050368
237.591552
1813.020416
2701.378048
296.071424
956.640512
69.98272
1724.122624
64.409088
210.471936
326.273536
915.653888
316.704256
616.005888
2435.81952
1493.05472
3344.47104
2785.467904
362.050816
800.887808
648.234496
687.937024
3034.74176
867.532544
735.868928
1613.390336
678.926336
367.066112
165.710336
427.693056
433.248256
557.023488
678.848
3198.697984
136.074752
212.99584
1071.66592
648.97152
475.810304
410.000128
302.819328
642.614528
208.589056
373.1648
1147.241216
154.209024
597.625344
1794.84544
491.84256
753.580544
245.526016
2605.102336
1089.258752
1968.114432
587.999488
441.844992
2282.790144
381.83936
718.559488
313.63456
297.17376
2634.838016
3127.102464
736.397824
725.448704
3165.256448
2337.316352
1804.061184
419.87072
469.650432
553.332224
2746.413568
1200.013312
838.841344
320.822272
1784.560384
1295.65952
2840.394496
2156.34176
264.375808
327.710208
829.028352
67.6864
237.89952
370.602752
73.771776
499.714816
1201.019392
698.586112
536.12672
2984.323328
1785.85984
1235.201792
3274.743552
248.909056
538.65472
694.733568
2411.043584
1863.966208
1771.789568
1408.564736
2531.034112
3267.890944
118.868736
124.9792
351.192832
1688.122368
416.120576
855.226368
1971.882752
871.433216
3320.662272
2637.484032
816.504576
411.870464
738.45632
1440.713216
1718.703616
1755.452672
1108.639232
703.978752
830.697216
358.278912
810.275328
1604.36992
439.620352
1384.22144
1260.480256
750.060032
921.055232
595.172608
1719.9936
2918.71104
14779.565568
14919.269888
16925.848576
14609.860864
16277.919232
14722.059264
17822.029568
17589.259776
14606.414336
14493.492224
14783.812864
14549.787136
14755.859968
16375.454464
14516.092672
15684.580608
16267.230976
16436.460032
14381.901568
16510.519808
14784.190976
14748.85248
14423.273216
14691.660032
14114.913792
14634.736896
17167.495168
14321.7728
14217.732608
15792.202752
15925.425408
17402.031872
17588.967168
15289.133568
17268.402432
16980.731136
17860.590336
16900.95488
16846.782464
15862.888704
14808.01408
16622.162176
14663.364864
14576.568576
15179.983104
14404.755968
16622.17088
14587.6352
14546.145792
16845.08032
16131.321856
14579.725056
18251.85152
17841.055744
14818.427392
17159.12064
13976.446976
14458.181632
16565.347072
16087.604736
16022.191616
17470.493184
17336.611584
14490.557952
14604.974848
16388.458496
14078.670848
14181.143296
14252.8896
17623.87072
14657.017088
14759.630848
14041.653504
16036.12928
15812.780288
16278.415872
16166.1888
15329.386752
14233.737216
14976.725248
16800.409856
15053.867776
16699.125248
17234.056192
17797.60512
14271.012608
14030.679808
16192.561664
16420.28544
15061.165056
17462.40384
16588.604672
17040.782848
16104.285952
14531.304448
16508.93952
14335.96544
18188.530176
16789.901056
14505.10848
17698.444032
14882.319616
16864.310528
14708.206848
16620.296448
16169.069824
14476.401408
15613.184256
14286.353152
15573.243648
16426.05312
18020.961536
16199.7312
17237.914624
16141.51168
13987.324672
14399.222528
16221.256192
16343.192064
14646.105344
14814.930944
17895.970816
16565.21984
14894.014976
14870.632448
14752.05376
14687.144448
14320.930048
15222.57152
14433.596672
17342.75328
14403.634944
14598.979072
17290.847488
14727.74016
17510.084352
14184.801536
17849.364992
16312.06272
16450.681088
16376.804864
14243.44064
14804.575232
17569.617408
17638.863104
15380.825088
14767.146752
16300.495616
15114.094592
17531.196416
14937.58848
14196.340224
15849.223424
16392.241408
15833.71392
14879.529216
14874.724608
16059.103744
15982.78144
14545.261312
14436.019712
15949.6128
16792.085504
14715.925248
17853.74592
15823.986432
16955.670784
14822.96576
14554.277632
14488.488704
14294.482688
14662.11456
15112.622336
14930.90176
14924.527872
14816.504064
14745.074688
14629.904896
15954.043136
15067.436032
14915.15392
14968.181504
16641.767168
16319.163136
16393.067008
14706.686208
18187.43552
14833.603328
14929.200384
14964.32128
16223.337472
14806.218496
13869.766912
18023.868672
16374.58944
14520.448256
16100.284672
14772.218112
16904.4672
14264.872448
14146.312448
14383.887104
17095.668224
14764.7232
14351.263488
14835.626496
17105.284352
14463.616768
14453.2352
14687.358464
15084.335104
16112.088832
14309.502976
16490.590464
17015.057408
16059.1424
15227.538432
14700.15488
14134.090752
16222.009344
14713.755392
14806.135296
16808.940544
16361.63072
14438.852096
14369.07264
17269.15968
15727.810304
15638.224896
13920.170752
16733.170688
14378.020864
14092.789248
14871.506432
14743.867904
16508.031744
16790.368256
14654.397952
17730.29376
15503.200768
756.793344
132.102912
241.15072
668.329472
183.824896
2900.193792
682.170112
3225.083392
404.16
496.376832
1098.852864
925.6128
2966.58688
487.792384
474.726656
649.24032
663.013888
1367.362816
166.831104
626.576128
2081.730304
1981.426944
1503.06304
2215.715072
2175.546368
1042.77888
581.158144
918.159872
2766.799872
720.226816
675.241472
962.733056
349.893888
1637.78176
607.707392
1671.94368
435.677184
637.039872
1102.996224
942.355712
2381.705472
715.328512
63.519744
1904.356864
890.11584
1924.694784
2681.595904
483.855104
439.294208
732.955904
2075.978496
2270.090496
1335.803136
2425.64736
73.16352
1202.89152
1226.544128
295.001344
128.269824
1366.05824
3130.010624
673.010432
755.683328
189.582848
3246.544896
524.910336
908.771584
3193.254656
2209.163776
688.75776
70.066688
380.321792
349.024512
2791.173888
2607.51744
879.280128
1446.21312
1706.83008
1436.5696
287.876608
619.426048
776.308736
3164.383744
526.436096
1143.73632
1041.948672
508.500992
377.604864
1389.951744
319.714816
640.798208
824.011776
444.660736
1045.251072
1220.921856
794.676992
136.986624
3135.512576
1937.576704
3006.200576
817.860864
2664.165632
1225.831424
725.1136
2380.890112
294.363904
2366.780672
571.130368
2642.992128
373.0816
306.333184
110.96704
2028.747008
1560.075008
2781.85216
1962.928128
407.356416
599.230976
861.978368
83.724288
189.168384
463.771648
1493.180416
606.560512
616.47872
1264.43392
184.057856
891.352832
287.104512
2074.6432
385.045504
1214.824192
2965.058304
777.20704
518.089728
445.788416
254.616576
551.585536
413.297152
3241.541376
2122.82368
724.284416
2280.5504
848.41088
114.390272
1154.33984
545.19424
1747.923968
543.63136
2904.209152
214.563328
2096.49536
312.870912
954.170368
510.41408
111.168
2405.678592
2741.718528
716.167168
1262.519808
3052.572928
673.285888
879.262208
2291.113472
485.239296
2210.496512
2510.02112
537.144832
2357.233152
533.137152
643.737344
270.07744
800.256768
846.087168
1003.642368
2147.433216
2557.769728
172.434432
890.205952
2733.986048
829.154048
200.0256
1080.188928
389.697792
1393.411584
411.928832
2868.082944
141.402368
2092.521728
245.895424
1075.483136
2508.12288
496.38528
468.559104
166.713344
418.221056
799.431936
577.566208
1156.876288
482.26432
341.217536
2341.128704
347.182848
565.689088
1308.365824
1275.04
2019.364864
667.293696
852.70656
847.567872
854.74688
3107.270144
449.971456
131.727104
1445.586688
296.647168
730.148608
74.128896
376.93696
493.72288
782.08
2202.650624
1528.207104
893.494784
1157.500672
735.103744
1964.264704
1217.478144
1388.70016
165.247232
786.887936
874.74432
736.266496
2204.620544
419.728128
779.536384
230.016512
600.360192
963.182592
1171.771392
3162.361856
554.167552
2909.553664
390.474496
1237.578496
614.047744
315.75168
447.93856
2321.152256
554.233088
254.893312
2054.02624
1159.912448
476.48256
2039.068928
414.75456
882.65728
2950.877952
1106.623488
1392.429824
2716.0768
644.518912
465.214208
3214.728704
76.030208
701.18528
1329.495552
900.603392
315.399424
1220.178432
1351.441408
253.112832
260.826112
1207.99104
1162.299904
1327.424
936.739072
789.289216
221.795328
1447.50464
797.535232
944.656384
1159.388928
811.553536
2689.388544
672.972544
1418.854912
596.336128
944.413696
433.41952
2747.012864
409.16736
2174.523904
998.153216
719.260672
734.02496
280.692992
1974.771968
506.694912
1916.506112
73.185024
152.544512
792.536064
224.046336
637.549824
1730.320384
2564.217088
2296.625152
364.12928
1617.4272
2345.084672
425.083136
366.207488
346.006528
449.094144
589.990912
1057.699328
2453.398528
136.82432
3078.882816
1673.317888
890.10432
1842.59072
554.1312
2294.65344
600.004608
910.362112
1803.105536
728.190464
733.953792
2011.584768
1859.903488
2386.564864
2348.113408
635.634688
2800.678656
538.029312
3107.314944
923.238912
518.059776
1328.440064
1734.440192
1679.599104
618.789632
1135.226112
133.37088
1148.091648
1885.939712
1662.58688
2231.501312
320.689408
293.110528
659.561472
349.82528
795.084032
2919.639552
794.928896
2228.99328
3073.920512
539.963904
1288.624384
859.514368
355.202048
916.282112
571.430912
309.023744
887.172352
1157.664
1446.719232
676.310016
2146.431488
2678.658048
2290.563072
1576.914944
3261.828864
424.55424
1298.990336
507.950336
826.741248
694.890752
761.193728
787.710464
551.70432
645.490688
447.892736
654.86592
3131.535872
988.030208
221.254912
163.765248
1319.272448
678.965248
2145.226752
578.865152
1299.862528
302.837248
1021.4464
945.82272
2953.142016
2480.397568
1962.313472
85.995008
377.397504
235.948288
856.093952
2033.114368
2974.008576
827.841792
1395.451136
771.778304
2172.198144
542.410752
1042.503936
963.634176
3056.471808
747.587072
440.169728
277.033472
695.257088
625.579008
905.285376
740.9792
249.90208
2406.308352
765.085696
946.42304
946.803712
407.280384
243.442432
911.554304
199.274496
179.3472
2358.128128
190.796032
783.396864
814.573568
471.048704
3074.165504
706.704896
833.078016
74.70592
1291.164672
734.17088
354.975232
3027.807488
1751.342592
374.05568
186.893056
1527.359488
123.32288
949.671168
905.135872
1111.614976
772.910336
2155.953408
2285.958144
498.534656
586.317312
759.781888
593.078784
850.092288
1696.798464
964.184832
2423.78624
1845.723392
1213.067008
129.37728
773.352448
1476.883456
2329.433344
71.31008
1000.809472
2625.266432
575.627008
3009.066752
1751.127296
527.361792
782.477824
237.150464
1579.874048
15773.35424
14239.818752
14081.246208
16249.876224
14329.1712
15299.122176
16640.002048
14341.056512
16122.97856
14537.389056
16690.317824
16687.81952
16965.674496
15877.81376
14455.964928
16210.752256
15074.218752
14399.085312
14596.931584
16716.195584
15357.833728
15252.17408
14321.866752
16653.017088
17001.276416
14776.148992
14313.010688
14526.491392
14479.756544
16696.457216
15256.028672
14595.558144
14998.568704
14212.503296
14543.24352
15295.133184
14743.055616
15072.980224
15822.994944
14300.80512
15030.281216
14632.232192
14657.286656
13935.172096
14710.19648
14805.21088
14651.451136
16402.063616
14132.539136
14222.000896
15618.237952
16067.764992
14583.451392
17059.922176
17086.369024
13895.604736
15058.106368
15439.671808
14157.462528
17269.81376
14956.801792
14367.198464
16489.078528
15030.990592
14397.578752
14495.370496
15566.03776
17022.397696
14375.278336
14753.61792
14100.978944
16134.298112
14964.240128
14581.195776
14442.36032
14599.936
16477.126656
14476.931328
16273.739008
16813.215744
13878.013952
17247.974656
14643.420928
15881.771776
14699.59936
15098.429696
15750.35008
14652.074752
14489.430528
16206.511872
15953.316096
15657.350912
16045.141504
14261.622272
15521.892608
16103.872
14532.930816
17230.761216
13957.437696
16844.371968
14713.841664
15211.099904
14538.377728
16193.241344
15299.162368
16389.688576
14528.917248
15031.609856
16678.784256
15831.770112
14941.663488
17060.6208
14651.778304
14056.514304
16357.876736
15679.961088
14715.129344
14421.392384
14006.605568
14423.506176
17181.417216
14552.18944
14829.927424
15986.400256
16551.174656
13781.624576
14549.02912
14604.5952
14907.112192
13995.723776
14368.398592
15032.916224
16576.367616
16027.853568
16345.925376
13685.03296
16192.600064
14393.613312
15152.932608
14642.514944
14650.322432
14687.18208
14473.639168
14217.7472
16498.676224
14479.198976
14585.7536
16436.225792
14841.042688
14954.665728
14278.686976
14338.649344
17256.493312
16181.327872
14853.330432
14656.804352
15071.292672
14713.929984
16250.932736
16259.723008
14194.053632
16494.210304
14496.661248
15352.988416
14580.428288
16068.916992
14431.067136
15895.15136
17207.876096
16772.71424
16576.410112
15702.507776
14266.705408
14716.09216
14551.369472
14280.331776
14959.070464
14888.292608
16543.876864
13947.705088
14974.282496
14164.52352
14594.778112
14050.130944
14757.021184
17301.853952
14348.178944
14784.715264
14902.009856
16626.54848
15237.000704
14606.443776
14311.847168
14109.600256
14634.40896
14423.934208
15752.38912
14862.560768
15911.576064
14708.497152
14796.98304
14161.37856
14969.755392
16929.639424
14742.624256
14214.688768
15469.503488
14595.9616
14476.257024
16571.748864
14367.411456
14276.06784
14368.185856
14908.778752
17125.851648
14478.496512
15235.519232
16304.479232
16433.6832
13732.263936
15186.00448
14247.825664
14020.55168
17145.555968
16592.515584
14497.296384
14432.641024
15054.382336
15057.958912
17367.802112
14164.960512
16480.831744
14523.407872
13881.791744
14639.052032
15300.964352
13826.774272
14908.884736
14526.108416
14444.107264
178.622208
986.571264
2239.122432
283.124992
1278.178304
214.203648
188.153344
325.491712
1909.73312
476.600832
243.387648
268.015616
326.367232
1155.923968
1655.934464
151.296512
759.399424
2030.468608
168.328192
1290.079744
728.703232
1613.291264
753.010176
1421.959936
658.144768
550.051584
842.918912
303.57632
637.859328
1464.737792
821.812736
1064.137984
762.097664
613.817856
581.71776
644.953088
774.713856
807.678208
194.478336
1145.440768
446.872832
708.43776
603.346432
1806.738688
530.334208
555.44064
697.607168
657.219072
596.017152
948.284416
161.517568
1664.900096
567.857152
967.908096
1335.862016
803.857152
1602.440192
700.250112
2366.642176
463.373568
441.10848
2413.719296
425.709568
1030.377984
2321.419776
186.427904
2369.607168
558.208256
588.974592
122.282752
628.40192
280.47744
721.630976
622.021632
728.319744
350.765312
531.828736
1962.173952
952.393472
2149.975552
269.1904
633.483264
131.183104
790.279424
487.741184
668.45568
409.445376
932.97664
538.034432
1056.431872
681.758464
435.396352
521.050624
523.489792
475.471104
895.8592
342.38208
692.761856
1614.590208
1559.000832
576.675072
224.434432
435.302144
571.261952
986.568448
761.81888
287.285248
809.044224
1559.820288
1939.349248
911.359744
281.809408
503.562496
2064.474368
1050.097408
521.660416
621.460992
631.65952
874.476544
489.055744
992.324864
1140.834304
1778.279424
929.366784
480.397568
1129.067776
114.11968
2480.461824
363.0336
385.18272
758.225408
636.690176
508.12288
474.737408
1996.814336
323.683584
1477.31456
1019.070976
2087.887872
1682.706944
1307.029248
1425.787136
1133.3184
1844.599296
817.926144
172.6848
809.700352
386.38336
815.26784
1307.036672
749.615616
372.439808
849.262592
84.518144
1406.598656
869.964288
1363.298048
2295.533056
709.768192
827.874816
1843.829504
1648.17024
1348.979456
1044.085248
513.591296
1091.977984
1376.21504
1384.781568
627.8592
1101.664256
287.664384
305.657856
286.723328
331.775744
1297.170944
1160.56064
1242.398208
566.499584
1416.499712
2319.115264
1641.400064
354.074624
465.180928
723.5008
1307.849728
493.129216
1323.879424
814.348544
518.551808
2263.48032
1150.629632
1470.436608
2042.344448
1025.3248
972.950016
170.893056
528.105728
1364.985856
1079.785728
1252.730112
965.110528
1629.705216
223.823872
1368.819712
525.71776
1020.163328
499.273984
2192.702464
755.092992
704.701952
1076.496128
644.876544
652.980736
1580.718336
299.454208
348.48896
2087.242752
1936.186368
643.79648
762.28864
139.556864
681.41056
2091.715072
783.890176
225.884672
128.452864
454.612992
1812.709888
459.467776
701.47456
1001.088
839.96672
1405.266944
777.58976
122.754816
382.515456
813.611008
583.05536
362.09536
430.405888
331.942912
492.416
693.285376
702.743808
731.065088
1860.671232
1043.538944
826.842112
274.03136
691.14496
493.598464
410.618112
691.17056
1524.644864
94.747904
700.53376
386.978048
609.297408
545.874688
635.700736
542.610176
2308.823808
1136.540416
1076.677632
1517.956608
916.848384
408.980736
2393.478144
1615.57504
1183.576576
494.754816
1536.61056
856.504576
1996.65792
898.536448
262.465024
170.907136
1605.48224
381.75104
463.554048
416.75136
587.075328
249.0816
1531.346688
238.349056
1145.11104
1733.93408
1536.186368
434.321664
1432.061952
1355.40224
2117.499392
912.293632
779.758336
112.4096
709.031424
562.414336
1155.061504
2148.795392
374.620928
734.538496
562.106624
1813.99936
742.688256
776.73984
1315.185408
842.934272
2019.375104
162.589184
405.4144
485.476608
423.8592
395.093504
532.346368
667.326464
1955.661568
362.343424
806.390784
314.884864
1477.885184
867.22304
258.190592
161.219584
699.40096
2322.961664
108.273664
344.76416
67.128064
1357.308416
651.630848
801.969664
746.788608
695.593216
2091.549696
762.790144
687.544064
555.697152
101.5616
239.644416
250.388224
436.08832
1246.270208
182.356736
586.126848
1961.011712
728.439808
122.675968
741.67296
565.806592
379.949056
749.986048
1211.588096
803.244032
795.964928
675.954688
894.74048
759.666944
1547.646208
1746.48192
961.48352
465.459968
1083.092736
95.689728
115.05408
1414.380032
174.139392
2346.930432
192.211712
590.57024
751.286272
789.501696
192.6784
1283.14112
399.681792
430.068736
1540.962048
92.300032
216.864256
2340.536576
1764.165632
377.564416
1587.424
1469.839616
1192.825344
962.23104
162.36032
1196.019712
1731.957504
2218.088192
346.332416
257.669632
152.058624
438.597888
781.942528
620.55168
1215.512576
718.376704
1293.834752
2407.719168
126.904064
549.174528
600.350208
795.194624
781.216768
2156.226048
335.564288
1005.466624
221.643008
1649.361152
636.840192
1263.85792
2181.688832
2380.150528
1024.242432
496.815616
498.033152
2273.415936
624.031488
679.970304
177.158144
285.971712
207.187968
667.319808
1325.694464
2264.062208
67.432192
94.967296
233.408
596.447744
778.54336
573.25312
1703.656448
1105.469184
815.565056
66.5408
1480.379136
323.214336
1415.547392
99.129856
570.342656
857.242368
497.514496
1113.41312
126.870016
647.706624
315.116288
896.205312
999.268608
2325.63584
626.418944
925.499648
396.19072
1124.323328
228.483328
407.964928
301.8432
1102.159616
375.753984
223.204096
2289.069568
221.225728
307.13728
436.607232
737.721856
565.776128
1010.540032
1694.640896
341.085952
377.984
2411.385088
69.683968
2117.119744
208.090624
297.039616
952.306688
1630.64704
66.71232
416.423168
898.441216
358.428416
16722.689024
16551.1872
16491.564032
16553.747712
14830.154496
14456.92544
14815.240192
15536.542976
15225.429248
14975.594496
14939.5776
14910.1312
15111.321088
14775.791616
15970.498816
14898.917632
14686.0992
15041.618432
14798.663168
14988.965376
15453.905152
14884.62464
16543.418112
14336.40064
14625.815296
14706.787584
16074.452992
16682.607104
15280.292608
15984.26496
14917.807616
16719.190016
14504.284672
14598.783232
14598.45376
14487.073024
14652.532224
14408.745216
14576.132352
16512.431616
14756.879872
16777.762304
16302.848
16187.836416
14548.215808
15063.458048
16152.066048
16045.904896
14725.604352
15282.79808
15726.188032
14463.261184
14759.819264
16779.16928
16014.709248
15824.799744
16770.71744
15929.587968
15061.68832
14466.560512
15498.118912
14906.989056
14754.128128
14781.2736
14588.96
14297.318912
14704.64256
14662.363136
15509.415936
14408.504576
15132.365312
15060.160256
14397.923584
14851.641856
15139.670016
15249.2352
14996.85376
15776.57088
15042.209536
15899.839488
16202.145792
14244.120576
15908.738816
14999.744768
15249.938944
14766.795264
15062.925056
16662.582016
14919.084544
16050.679552
15025.416192
14737.722624
16328.347392
14636.069632
16553.417472
15296.9472
14981.043968
14832.893184
16305.49888
16123.3152
14380.6976
14625.020928
16672.358144
16915.212032
16193.055744
16950.3808
14522.430976
14669.518336
14683.3152
16395.218688
14880.677888
16625.677568
14664.696576
15640.937728
14961.56672
15842.862592
14282.839296
14800.319232
14944.50944
14717.831936
14872.707072
16318.496768
14352.706816
14557.783296
16369.172736
14705.20576
15056.20992
15099.215616
14926.6304
14864.410624
14956.525568
16010.603776
14812.001536
15635.459584
14612.688384
14684.259328
15631.805696
16568.9344
14971.779072
14652.236288
14871.473664
15451.350272
14971.845376
16082.382848
15060.09856
16376.88192
14575.232512
15573.176064
14864.484352
14538.76352
15478.074368
14195.20512
16427.958272
14641.918208
16300.6592
14917.1008
14577.719552
16950.389504
15109.68448
14818.133504
16481.232128
16008.43008
15883.324928
14962.527744
16662.951168
15675.148288
14771.849728
14571.925504
15394.616064
15749.427456
17009.215744
14997.92896
14760.82816
14863.596544
15666.808064
16141.209088
15044.066304
15656.109568
14876.709632
16259.84896
14627.7248
15054.607616
16067.740672
14689.24544
14795.560192
16802.484224
16071.301376
16606.012928
14889.94048
15060.941056
15967.22432
14439.904512
14520.958976
14807.060992
16841.476864
14940.32128
14866.445312
15058.854144
14989.60384
14927.931648
14964.101632
14353.591808
15078.448128
15282.175232
15669.502464
15668.45952
14995.621888
14721.288448
14853.714688
16600.634112
15455.041792
14936.945152
15064.484096
14925.133056
17054.440448
16722.33344
14468.817152
15575.183104
15761.473536
16795.836416
14819.169024
14517.432064
16664.93184
14981.706752
16976.958208
17037.210112
16196.04864
14926.532608
15732.596736
14741.670912
16982.275584
14721.08032
15746.699776
16606.39104
15725.437184
15058.231808
14593.289216
16743.841024
14834.532096
15915.50976
759.148288
840.934144
668.062464
866.311424
569.735424
226.14016
1370.188032
581.628928
133.9712
677.886208
1215.751424
189.021952
867.031296
113.459456
528.817152
788.034048
772.98688
301.213696
832.969472
723.185152
628.837888
1260.537856
564.182528
1011.196928
1048.425984
713.55008
780.88832
466.765056
1166.99136
187.68896
887.456512
112.798208
526.6368
1244.371456
1200.93952
1248.212992
277.166592
408.345856
460.917504
682.840064
375.181056
607.563776
724.53248
1449.49888
1958.01216
1334.388224
1786.018048
594.621184
1437.837568
1083.213312
593.370112
636.60416
893.570048
1106.410752
1257.921024
895.867392
802.215936
902.743808
781.718272
958.60736
1016.315904
647.948544
423.428352
840.2816
808.523008
685.81632
1864.951296
590.646016
1604.440064
1096.178944
974.683904
1360.34176
607.52384
383.571968
214.14912
184.036608
687.75168
876.73728
149.934848
1313.010432
848.965888
216.951296
556.247552
1934.378496
537.709056
986.706432
509.5296
327.024896
411.815936
359.332096
389.81504
1143.899904
1627.266304
712.168448
415.089408
100.716288
1223.183616
689.901056
363.208448
767.951616
1138.733056
662.667008
518.770944
1108.049408
1610.543872
442.040576
617.326592
871.350272
337.683456
151.87712
759.252224
887.91168
1014.409216
452.050688
562.604032
907.017472
1218.957824
814.078976
239.697664
328.079872
966.119936
214.101248
128.317952
908.92672
1166.693632
1815.530496
718.748928
157.74464
1180.709632
949.6768
475.56352
702.666496
525.899008
778.124288
1131.538688
736.49408
271.994112
146.33856
244.795136
1026.53952
500.541696
1917.374464
948.427776
556.867328
226.714368
80.829184
659.54944
808.416256
682.912256
645.794816
1912.977664
1088.8128
159.260672
613.081088
456.649216
800.585472
1183.80032
2007.60448
882.533632
1504.199424
636.975616
246.35776
853.727744
244.80896
785.972736
263.854336
1258.693376
1140.104192
753.21984
467.967488
702.806528
388.1152
599.507456
748.07168
787.410944
817.523456
509.404416
1837.223936
759.867136
500.210176
1753.4912
764.10752
742.42432
390.135296
241.91872
275.746304
951.365376
1189.419008
490.779392
927.10784
75.970048
1081.264384
970.230784
522.917376
1238.463744
822.63168
1165.321216
347.906304
1073.846272
540.04224
865.179392
1006.92736
844.502784
1322.148352
573.094656
810.445824
949.547264
274.65856
295.45088
96.467968
184.129024
1321.128192
161.615872
72.323584
373.992448
1127.785984
1035.329024
1217.73056
100.054528
1102.926336
1196.375808
825.841664
747.302144
354.289408
1671.149056
548.870912
697.484032
478.009088
217.845504
792.732416
300.86016
470.0288
223.183104
164.20992
818.21312
959.744768
653.67808
442.329344
844.296704
337.018112
369.026048
340.534528
1777.008896
1130.988288
951.8528
923.283968
410.252544
513.539328
555.38816
634.22208
760.484096
1137.5296
190.253312
757.599232
1826.793984
430.802176
842.372608
525.727488
274.97216
511.162368
415.211008
388.374016
632.636928
836.359424
1191.602944
70.794496
1064.66688
438.350848
127.86432
162.0032
951.264512
1352.72832
582.26816
510.51904
2037.943552
335.163392
658.081792
1485.293568
864.411136
1832.540416
689.260032
181.79584
1148.64128
1854.112256
607.860992
1447.183872
826.836992
667.1424
444.855552
864.361728
1260.643584
1894.121216
1430.658304
632.98816
1074.247168
1727.107072
806.353664
687.005696
898.235392
361.627392
2026.647552
444.034304
310.454528
850.50752
417.632
464.112384
164.042496
187.831808
605.363712
1727.876608
821.476608
647.942912
1849.317376
1123.783936
335.483392
766.591488
1199.090688
356.442112
986.582016
1217.01632
208.08192
1207.64416
767.20768
594.498304
605.350144
1201.543936
826.795264
1487.048192
862.221568
720.78336
821.462016
715.139072
1179.013632
825.587968
664.892672
951.70176
257.9136
1366.105088
548.222464
72.359936
1952.485376
690.194688
320.15744
871.14624
1306.788608
1453.687296
391.640576
1085.531904
1889.57312
1563.214592
325.299968
1176.89984
310.063616
545.701888
1196.196352
802.173696
876.362496
1544.057856
209.35296
1162.310656
320.08064
105.72928
241.922048
1233.4464
769.846528
558.324224
2017.397248
885.312256
1132.708096
1076.971008
297.308928
628.500224
502.597888
1896.65024
813.986304
393.419776
406.066688
162.788096
707.798016
830.666496
612.78464
203.578368
666.757376
776.57472
943.22304
986.703872
688.684032
264.877056
92.960256
513.03424
332.933888
418.05824
694.363392
1314.638848
352.178432
399.190528
489.741056
351.690496
1041.739008
539.384064
356.861696
744.901632
747.898624
1206.64192
1422.232576
1845.920768
453.502976
683.78624
1245.392896
868.517888
1989.980416
386.752768
806.227712
881.504512
597.745408
572.683264
1011.265536
1079.207168
840.976896
297.61152
577.188864
1267.122176
450.694656
402.042368
968.8512
784.6784
778.973696
417.397504
134.098432
186.626304
537.740288
1123.421184
2015.88096
965.291264
808.607744
1276.6464
1262.232832
1015.904512
606.460672
788.582144
576.156416
267.854592
581.98656
475.352832
1022.213888
1283.08608
1152.459776
898.365696
147.999232
722.120448
1013.337088
468.972032
301.935872
570.400768
126.45632
840.211968
753.165312
712.861952
1393.656064
1330.770176
1023.606016
300.687616
1044.728832
628.45824
1298.8992
1091.605248
876.936192
1044.70912
1164.764416
166.185216
1694.670592
1967.441664
1889.54752
393.854464
487.875328
643.348992
377.923328
724.910848
702.155008
504.923136
14528.814592
14806.83392
14845.922048
14709.94944
14953.239296
13924.785152
16207.2768
15887.049472
16253.584384
15019.0272
13778.779648
13599.969792
14874.302464
15729.785088
14617.828608
14968.166144
13815.778048
14762.899968
13388.707328
15032.427264
16514.21184
14913.02912
15306.489088
14640.8512
14277.17376
15133.714944
16921.952512
13544.46976
15476.50432
13435.187456
13847.861504
15979.33056
14792.6784
13488.572672
14816.727808
15778.343168
14085.124096
15488.30976
15545.898496
14882.569216
13863.727104
15663.553024
13974.70208
16511.580928
15159.219968
13242.20928
15060.420096
14858.84288
15918.6816
14799.891968
15982.339072
14334.287872
15972.812544
16005.333248
14907.151616
14843.420672
15414.194688
13721.261824
14559.5456
14106.948608
14791.536896
14469.361408
16451.49952
14437.031168
16219.36896
15218.51776
14049.855744
16249.389312
14690.577152
16456.353536
14359.797248
14984.976128
16455.760896
16711.005184
15061.248512
14966.635008
14437.804032
16203.3536
15863.259136
16246.105088
16354.048768
14414.231808
15205.344512
14855.342592
14578.96192
16377.529088
16024.750336
15766.063104
13917.10336
14862.637056
16170.849536
16106.944512
13296.434688
14689.31712
13652.055552
13711.51104
13707.853568
14673.018112
15070.840064
14786.779136
13991.528704
15323.653376
15149.157376
13600.499712
15900.905984
14918.499072
14172.046848
16512.999168
15899.604992
14088.949248
14850.376704
15067.987968
15289.640448
15921.74848
14530.445312
13341.881344
14738.88256
16028.455168
15485.854464
14446.123264
14221.261056
15729.40032
15069.25312
14636.994816
15775.540736
14747.971072
14523.451392
14065.331712
13665.66784
14640.833024
15492.837632
15300.728576
16058.855424
15061.464576
14893.043712
14595.59552
15535.98208
15060.721408
14503.273472
16107.403008
15758.065408
14385.856768
14656.264192
13990.353664
15587.348736
13869.239552
14929.536
13921.776128
15602.11968
14794.2336
16082.4384
13977.410304
16478.31168
15952.2432
14586.082304
14694.585856
15610.933504
16262.656768
13930.852352
13997.074176
15667.953152
14711.35488
16513.6896
14727.561216
16915.362048
13818.70848
13763.282176
16439.395072
16851.707392
15058.727168
13540.313344
15842.56
15174.619904
14654.350336
15927.638016
14770.100992
13876.900352
14742.749952
16313.316864
13616.66816
14897.846272
15020.620032
16201.625344
14482.16704
16143.868928
14758.195456
14384.180224
14828.080384
14484.17408
15544.591104
14814.436608
14028.044032
14675.486976
15112.06784
15348.513792
14584.167168
13488.394496
16313.344768
15212.314112
14702.552064
14946.312448
15728.578816
15159.7696
15612.140032
16917.430272
13805.5168
15061.870336
14809.9328
14983.425792
14737.231872
16180.693248
14032.050688
14118.854144
15824.783104
13758.712064
16172.054528
14901.229824
16858.969088
15297.861632
14528.378624
16170.9248
15358.34624
14952.151808
15374.044672
13193.919744
14046.095616
14326.790912
15610.885376
16790.664448
16051.197184
14580.66304
14540.059136
14304.946432
14758.869248
14971.744256
16216.484096
16137.816832
13649.678592
17074.55616
16505.708544
1793.956096
1005.94944
609.923072
855.474176
979.935488
1638.5472
1248.769792
601.639936
1317.95328
858.720512
85.595392
123.740416
665.229824
387.699712
147.655168
365.972992
344.686336
954.377216
1378.463232
1202.827776
473.671936
967.680768
847.683584
563.196672
1976.204032
366.072832
466.901248
522.242048
1789.327104
849.11488
556.894976
303.793408
1296.109568
1302.085376
526.374912
889.885952
224.75904
835.854592
785.523456
145.023232
639.62112
199.521536
637.723904
680.18304
82.44352
1320.15488
976.183808
482.555392
359.392
499.9808
569.497088
821.506304
959.1616
449.490688
133.8368
149.710592
698.108672
870.544896
82.9504
299.63264
780.58112
188.414208
242.811136
781.185792
1962.189312
596.214016
742.835712
379.55456
392.057856
1046.62784
1079.05536
1840.01152
592.9152
381.58592
263.390208
332.880896
237.517568
1101.91488
72.960256
1067.643904
618.947328
217.218048
437.025536
1019.727872
626.241024
364.624384
576.000512
914.16448
200.151808
1259.490816
1233.806848
1845.707264
2047.127808
802.528512
422.613504
1230.88256
723.88096
257.931008
1704.535296
506.818048
578.224128
314.07104
612.144896
183.174656
1298.377984
552.42624
104.12672
576.782592
831.1104
201.184768
1641.062656
908.331776
520.062208
285.545216
1278.244096
394.295296
308.370688
1576.76544
812.107008
297.26208
709.838336
377.607168
1833.350656
1214.741504
466.307584
145.856512
255.67744
721.80224
648.435968
914.606336
1023.24992
698.380032
324.25856
1209.7536
1174.55616
583.251456
1904.50688
647.80672
676.520192
408.547584
1114.701312
964.180736
535.0144
138.996736
391.762432
774.795776
188.81792
906.410752
717.424896
1143.604736
997.143808
806.550272
247.828992
1263.69024
766.010368
377.215488
1784.401152
668.515328
1390.036992
1359.488256
592.414464
973.717504
771.314944
1573.17504
1635.552
1049.86624
127.576064
680.377088
130.532608
550.90944
343.652864
145.458176
1096.481536
1094.81216
418.03008
653.288192
229.69472
146.794496
612.505344
793.523712
323.82464
440.131328
364.24576
1070.306816
375.463424
597.065472
641.857792
1639.06944
1157.684736
393.03296
728.607232
667.053568
459.319296
1157.47712
1261.14176
248.126208
1296.325632
784.701696
1572.867072
1579.708416
1383.880704
1917.76256
490.975744
687.863808
917.548544
491.7632
480.024064
1852.393472
310.320128
311.011584
162.502656
569.988608
640.708608
1190.72384
1262.42304
753.163776
362.163456
921.833472
371.179264
522.160384
962.025728
1778.020608
658.218752
535.81696
1795.03104
784.865024
893.493504
698.3424
1912.153856
877.134592
748.715008
1703.672064
307.401216
501.353472
466.566656
543.606016
900.107008
614.764032
778.1696
867.440896
574.336768
1015.62624
551.868928
1620.781056
840.698112
847.47008
1150.309632
537.157632
260.608
526.339584
1842.38848
481.795584
260.857088
425.693952
911.457536
188.404992
1010.313472
534.361856
632.082688
1196.710144
673.707008
389.233152
1268.634112
428.774656
826.466048
1138.4448
358.565632
1288.489472
1116.214784
429.121792
883.394304
894.681088
244.112128
1196.998144
1627.9232
202.695424
1571.019008
700.888576
987.140864
528.4288
416.235008
822.279424
442.17472
667.172352
1783.23328
505.862656
469.958656
654.8608
521.988864
467.140608
708.29312
417.98144
781.399552
1695.597312
925.243136
297.7728
122.109952
1116.922624
1382.542336
899.76832
84.704
445.089792
1564.757248
1848.278528
878.850816
577.378048
112.68992
569.347072
685.211136
1197.393664
1763.800064
488.949504
395.016448
839.81952
1035.673856
834.365696
473.037312
1699.506176
75.785216
660.441344
717.541888
418.929408
1077.134848
667.338496
246.493952
1192.70016
1249.961216
665.030912
566.340096
1040.22528
719.791104
760.215808
503.971072
257.817088
401.325568
1112.873216
1508.696832
848.452608
236.802816
1911.031296
855.905024
408.038912
383.199232
237.862912
419.689984
1007.17824
1188.963072
527.751424
942.13632
1704.03968
666.541056
740.444416
455.008256
1970.855168
546.030336
1254.365952
1934.713856
588.473856
1111.469824
901.792768
1047.264
393.56544
707.077632
542.019584
100.467712
1249.710848
901.47456
1690.230016
631.753472
1133.303552
402.231552
1075.785216
1167.699712
197.50528
249.129216
1007.657984
184.4736
844.540928
602.040832
339.908608
992.300544
480.674048
836.67328
882.882048
956.173312
1661.231616
272.772608
316.828928
1249.327872
1076.75008
550.670592
244.982784
1422.990592
426.011648
802.774016
721.913088
1182.376448
196.173824
940.716032
1110.869248
1540.526592
663.664384
690.624256
468.813056
81.705984
832.65536
812.518912
427.843072
1457.65888
516.270592
597.106176
1710.90176
780.547584
352.932864
452.383744
511.555072
111.491328
1444.08832
398.832128
904.564736
724.666624
1254.135808
607.675392
473.705728
223.198208
788.22272
622.66112
498.097152
1129.947392
63.125248
68.570112
1082.361088
280.614144
584.941568
1103.935232
175.197952
1549.321216
1048.3584
63.769344
792.73472
633.801472
424.302336
540.252672
169.321216
538.519552
1625.959168
542.623232
738.276864
643.383296
592.152576
688.290048
86.894592
731.224832
627.019776
605.009408
975.977216
696.956928
1022.660608
318.62144
1054.300416
274.136064
458.022912
587.604224
816.0768
1068.164864
1119.971584
1048.751104
166.729728
444.690176
564.643328
664.4544
779.465472
501.810176
687.85024
601.797888
1121.145344
1029.48224
1232.903424
686.714112
653.883648
16635.886592
16852.077056
14368.153856
14993.014272
14878.027776
14487.466752
14982.544128
14534.874368
13287.964928
14227.762176
14804.601344
14283.59936
16743.245568
15853.715968
13765.193984
15082.553856
13848.681984
13716.624384
14171.442944
17597.474048
17501.710592
13922.274816
14335.704576
13854.287104
14977.739008
14144.98688
13430.76352
13998.802432
14716.786176
15101.800448
14307.353344
16853.913088
14790.555904
13692.698624
14672.443648
14501.549312
16906.418176
13983.068928
14935.108096
14389.619456
16875.576576
14956.987136
16912.713472
14027.773696
17561.34784
13749.412864
14312.38912
14094.994688
14014.710784
15065.535488
16761.723648
14077.522176
13647.055616
17844.098048
14282.01856
13335.9808
13835.601664
13872.24704
13913.306624
17677.84448
16664.075776
14819.630592
17350.994944
17091.786752
13651.905536
14569.108736
15070.81344
17457.172736
16683.0336
16741.389312
16345.552128
14782.650112
16531.622656
17399.083008
14194.910464
16479.107072
13733.077248
14613.970688
14085.367808
15088.01792
13976.451072
16577.39648
14138.158848
14187.599872
14099.291904
14853.236992
14872.166912
14318.081536
15325.107968
14193.745408
13493.710848
17367.443456
17160.492032
14151.929088
16127.9616
16573.006848
13595.594496
13600.655616
17538.081024
14155.816192
14649.537536
14670.458368
14847.4432
14204.0256
13551.74144
14423.20384
13384.393472
15101.324288
15149.239296
14993.558784
17011.266048
14361.436416
14751.912192
14474.523904
14658.747648
14955.491328
14778.294016
13781.768448
13972.56832
15579.587584
14251.830016
17901.691136
17182.275328
14627.357696
14412.672
14814.17856
13865.966592
13941.52192
13799.889664
14722.569984
14134.647808
14719.259904
14813.078528
14142.921728
13898.831104
13794.016256
14206.768384
14444.29568
15095.695872
14932.919808
14152.639744
14959.265024
14030.412544
14554.989568
15066.312192
17382.319872
17733.829888
14216.524544
14504.824832
17667.56352
13760.56832
14273.70368
14028.219648
17067.302656
16938.688256
14737.608448
13816.74368
14890.103808
13847.969536
14591.707136
14600.07424
17748.201984
13471.698176
13704.016896
14092.046848
14197.746944
14924.16768
14493.857536
14080.232192
14249.092352
13686.18496
14898.30784
14241.65376
14226.363392
14326.691584
14704.082944
14762.315776
14116.982272
16629.700608
14691.206144
14346.45376
14172.745984
17769.324032
14409.20704
13957.424384
13926.509568
17891.630592
14762.050048
14537.604352
13642.703104
14328.962304
14059.465728
14898.473216
14676.032512
13888.23552
14781.271808
14172.51328
14843.780352
14469.107968
13902.139392
14077.430016
15017.227776
17220.786176
13969.138944
14014.921472
17248.206848
14611.833088
13236.06272
17882.663168
13703.19488
14298.081792
14617.644288
14546.981376
14002.143488
14377.0304
14659.71584
14950.1632
14837.777664
13951.435008
17334.734848
14968.8256
14035.10912
14431.522816
14059.323392
13586.981888
13545.703936
14898.91712
13481.109248
14933.030656
16904.350976
14732.970496
13745.595904
13814.922496
14551.368192
14114.800896
13532.872448
17213.216256
13785.93536
14911.680768
14414.006528
241.5552
2101.839616
2411.750656
1794.982144
168.523008
296.795648
418.75584
871.28064
750.612736
1555.24224
655.076352
2192.137216
2525.155584
280.79488
832.465664
519.360768
201.459456
343.432704
104.442112
1983.50336
554.937856
1792.106752
366.590208
676.646144
608.143104
551.844608
300.111872
2152.232448
630.342144
572.024064
368.480512
572.71296
586.967552
749.465856
868.348672
455.889152
464.957184
180.479488
582.93248
342.823936
1222.03264
332.713728
467.18464
688.409088
275.15264
695.096576
682.640384
612.365824
805.93536
2428.59776
398.60736
846.735104
403.385344
2612.795904
714.737408
613.139968
688.432128
665.319168
1953.66144
1570.818304
271.074816
117.189888
454.459392
500.172032
1423.589632
331.894784
102.03392
607.632384
2070.733824
2795.064832
812.665344
831.443456
276.861184
430.715392
1645.910016
484.067072
600.584192
755.706112
660.007168
531.894016
521.705216
418.088704
2419.987712
598.463744
2814.743296
308.531712
422.737408
508.884224
920.02176
601.350912
126.815232
296.288
2450.504192
656.559104
214.270976
2682.416128
287.2384
341.730304
593.318144
716.827136
2296.969216
1949.369344
645.295872
659.357696
2047.85792
1392.601344
519.704832
414.089984
573.699328
828.996352
669.779968
485.980416
331.616256
2734.324224
353.983232
423.921152
505.370368
390.654208
274.118912
371.718912
592.25728
1475.741696
267.496448
1971.922432
520.484352
445.995776
467.614464
864
128.202496
710.708992
180.789504
739.619328
864.768256
176.877056
419.410944
2654.674432
2702.193152
638.718464
171.382528
468.29952
589.38112
678.890496
530.196224
471.43808
590.894592
862.686464
757.16224
832.340992
564.88448
572.781824
392.206848
632.903424
225.87136
703.362816
126.82752
756.225536
577.799168
652.562432
833.504512
415.331328
818.236672
1379.898368
292.4928
362.153728
308.443648
701.855488
288.688384
784.321536
400.022272
1302.100992
236.8128
1851.660032
716.224512
875.37536
771.586304
291.681024
279.750656
1507.638272
889.96992
734.84672
524.076032
644.26496
474.699264
470.91456
225.018624
264.220416
2620.664064
2906.68032
2635.254784
631.79904
172.849664
1580.01664
354.2464
1688.537856
627.341056
547.772928
757.770752
525.25696
188.79744
877.631744
772.34816
1328.975872
290.34496
114.114048
2721.661696
346.470656
168.992
2125.778944
532.518144
1773.910016
485.054208
1928.894976
2845.36448
460.670976
1521.212928
255.762944
2823.634944
1256.908544
1433.969664
816.364288
422.290944
356.515072
711.901696
2691.087104
587.063552
1709.606912
2482.87488
681.676288
484.369408
1744.441344
2371.312896
696.75136
2514.558976
366.413568
437.847296
492.87552
312.067584
547.688192
2216.463872
164.877056
352.020992
568.255232
380.975104
405.566976
546.56
1880.367872
483.77216
279.846656
602.47808
652.534528
224.53248
1646.090496
1079.241728
585.389312
2334.899712
2018.640128
2439.712
464.155392
276.795648
806.736128
1922.48192
283.391488
607.130624
2570.994432
220.474368
404.637952
391.191296
1122.605568
788.710144
538.222336
2030.114048
470.216192
296.044544
797.295616
679.716864
919.547904
2779.55968
753.68576
799.766784
2249.796864
415.652352
627.906048
210.03392
94.641152
1505.554944
756.767232
217.788672
108.883712
1690.012416
221.216256
1160.250624
659.081472
287.595264
1810.219776
651.50848
743.246592
276.802304
230.03136
898.659072
403.198208
684.232448
717.821696
217.2992
701.003008
468.920576
2504.737536
197.883136
323.67232
149.155328
1786.676224
698.396928
1198.292224
568.373248
175.22048
846.370048
626.57792
393.055232
799.510784
278.093056
638.914048
457.80608
476.768512
707.897856
96.577536
341.726464
2776.519424
378.03776
672.315648
746.718208
530.201344
2833.455104
206.846464
592.83456
205.801728
649.382144
559.611392
513.527296
1750.24128
505.403392
713.272832
348.744448
600.829952
238.468096
382.721536
442.141696
102.30656
848.902144
1999.85536
2063.790592
128.310016
332.662016
744.25472
601.949952
449.035776
1072.603648
686.755584
637.318912
216.704512
1262.768896
162.843136
2298.400256
711.067136
1579.996416
2586.0224
2704.315136
477.729536
241.128192
625.632256
324.035072
2523.830272
697.197568
1680.349696
797.593344
2459.692288
673.364224
448.647936
272.56064
407.651072
806.559744
633.18016
1617.564672
2563.365376
2753.47072
687.655168
214.440192
147.879936
2383.305216
118.41152
534.183168
438.395392
190.882048
286.528768
643.578624
1161.961216
2467.598336
649.926912
381.76512
131.6224
361.81504
2230.57664
319.558912
2624.740096
2133.958144
227.474432
576.841984
502.937088
539.9168
206.6688
524.37248
410.140928
623.006976
146.448128
1523.093248
901.540864
528.108544
2791.556608
2121.258752
2022.546688
608.777728
152.3136
1812.246272
1799.430912
511.377664
2080.554752
532.66688
1855.149568
334.857472
2639.191808
272.0256
467.217408
94.764544
441.841664
2306.33088
673.834752
513.665024
442.807808
679.353088
817.616896
639.492096
1950.089216
1976.01408
229.215232
733.345536
239.693824
2108.188672
693.177856
2260.529408
427.410688
450.464512
2847.507968
534.894848
207.053312
501.844992
576.548352
582.33088
183.323136
1703.292672
498.392064
200.141568
111.86176
395.963904
2261.409536
2557.808128
208.128768
2854.178304
345.919488
321.80096
736.838144
359.935488
294.254336
129.812736
755.095808
2169.543424
560.619008
207.015424
617.873152
92.662528
355.645696
381.305856
2288.078592
15032.953344
14981.387776
15864.584192
14610.307328
14199.01184
14433.972224
14621.2288
15469.844224
15151.852544
14627.113472
14957.55264
16629.541632
15175.31008
14565.937408
16990.221312
14649.748992
14373.924352
14639.095808
14486.044416
14295.65568
15347.143936
15078.776576
14103.027456
14263.092736
16249.705984
14319.737088
15577.368576
16045.5872
14956.280064
15072.926208
14685.527296
14543.013376
15862.893056
14533.184
14603.985152
16201.989888
14967.704064
14802.641408
15076.552448
14901.335296
14981.841408
15983.358208
16452.078336
14148.019968
15070.818048
14306.059264
16122.424576
15278.20928
17498.48448
14979.011072
15224.6272
14423.450112
14366.718208
14764.06656
15931.251968
14802.675712
13937.990144
16257.98272
15797.327616
15544.104704
16377.876224
14507.322368
14478.80704
14643.133184
16577.914624
13811.823616
16939.496448
14049.926656
14450.864384
14589.593344
15716.779776
14042.396672
16154.80576
13989.694976
14622.322688
14310.560512
14201.382144
13719.551232
16466.1056
14869.854208
16880.2112
14730.752256
14630.542336
14198.447104
17045.256448
16389.604864
14681.653504
16639.504128
17143.076352
17298.073856
16103.47648
14693.694976
14739.410432
16585.063936
16596.388352
14569.132544
15058.043392
14743.040512
14533.685504
14985.422848
14344.695296
13768.947712
16582.896384
15402.339584
14793.087488
14539.510016
13918.174464
15599.127552
16867.890944
15622.384384
14244.288256
14904.38272
16195.739392
16325.265408
14919.048448
15080.450304
15096.35968
17462.442752
17107.779328
17299.901952
14855.17952
14926.444288
15519.282688
16437.608448
14871.657472
15147.557632
14401.766144
14827.017984
15462.472192
16058.351104
14424.898816
14372.44032
14912.207104
14301.507584
13987.294464
14401.204736
14556.339712
14435.651584
14426.322432
14970.406656
15231.752448
14100.996352
15056.54912
15756.30464
14870.45504
16528.487424
16163.776768
15062.85952
14473.954304
14738.076928
14968.65024
17247.554304
15672.427264
17228.658944
17345.186816
14198.748416
16803.5328
14340.579072
14921.725696
14478.178048
14967.15008
14658.966016
14376.48
15124.08576
16407.585792
14730.556928
16290.281984
14982.510592
16102.447104
14533.0176
16227.459072
15079.775232
16333.02656
16612.928256
14927.48288
15804.135936
14589.145088
17311.267584
16496.844032
14150.61504
14482.91968
15071.753984
14824.303872
16528.069376
14419.870464
14522.920448
14459.723776
14687.648512
14823.400448
16361.458944
16286.165504
15963.8464
14543.972096
14253.435136
16160.769024
14259.642112
14776.20864
15921.723136
14269.740032
14103.351552
15660.411904
15081.604096
14784.297216
14363.452672
14905.321984
14854.128896
16586.18112
17459.86048
15063.441408
15753.643776
14385.593344
14480.2304
15631.964928
15916.304128
14852.057088
14581.465344
15865.049088
14200.389376
13868.658432
14911.126784
15116.512512
15696.632576
14149.883136
14312.064256
16113.938688
17475.80288
15818.291968
16079.523584
14618.915072
16468.233984
15684.290048
14581.4144
14600.40576
14712.368384
14671.123456
14245.965056
16019.414016
14842.709248
15122.329856
14790.861312
920.954368
792.872448
1411.824384
955.030272
526.904064
513.349888
761.398528
893.945088
735.890688
633.681408
820.12288
488.032
997.61536
524.055808
514.75712
981.31584
615.268864
454.68928
323.712
2478.652416
1264.607488
983.414272
493.130752
936.634112
935.328
198.450176
689.884672
632.881664
1529.776128
197.897472
789.068544
483.161088
668.00512
85.163264
502.60864
729.806592
201.136896
369.00608
1743.268352
798.505472
1461.207808
319.629312
503.705856
436.577536
316.17408
1507.75936
552.07296
992.41344
572.612352
925.958912
1725.033472
630.105344
402.960896
540.56064
1135.655168
313.164544
254.648576
480.93824
255.760128
323.179008
856.147968
749.908992
876.197376
1045.936128
795.122432
216.292608
446.748416
943.931136
1413.515776
869.548544
1346.652928
975.218944
789.085696
170.255872
1315.91936
735.980288
753.079808
1401.532928
257.149184
683.700736
1639.758592
897.474816
2334.42048
1453.561344
631.080704
902.88384
160.211456
977.241344
1085.808128
1278.734336
841.130752
203.021312
2414.166528
376.282112
636.145408
876.142336
270.063104
1404.00768
462.162688
2364.366336
981.883392
1340.989184
818.750464
76.374528
473.8944
1607.72352
426.743296
477.606656
101.654272
1721.096192
441.024768
689.795584
814.689024
1339.159296
261.431296
178.371328
836.522496
1394.381568
874.343936
933.607168
1516.476928
311.213568
623.936
576.576
2165.38368
1046.805504
597.030912
1316.639232
129.886464
1542.999808
796.662272
2441.522176
489.159936
129.582336
211.625984
723.251712
802.898944
792.914944
85.767936
509.938432
201.293056
712.01408
700.3776
396.141568
757.346304
429.545472
2480.477696
762.119936
569.431552
1016.93312
813.919744
1672.103168
507.80544
1151.602176
1544.828672
970.421248
801.544448
566.076928
466.71872
793.541888
450.750464
1536.405248
503.68384
628.974336
498.015232
662.019584
569.5808
680.169984
501.037056
1048.02944
459.315456
879.742976
635.828992
391.442432
889.260544
1075.376384
637.29536
1549.72928
1262.2784
795.934976
2031.68384
678.680832
1805.316608
671.044096
426.514944
1225.790464
251.123968
1966.96576
2169.002752
2404.102656
760.434688
681.618688
814.568192
629.417216
1204.48384
203.251456
690.21056
718.393088
389.111552
453.438464
2023.046912
356.246016
377.274624
672.583936
324.187904
506.407424
568.215296
693.704704
2273.053696
430.258432
1333.958144
157.246976
797.127936
614.98752
1003.999232
565.931776
499.829248
614.559488
1513.93536
1306.025216
1264.150784
230.196992
845.533184
2023.149568
991.541504
435.112448
1469.594112
1601.073664
576.60928
556.670464
1171.787776
324.035072
275.182592
526.365952
445.490688
820.825856
259.005952
2081.247744
958.01728
1185.743104
424.089856
836.508928
929.307904
139.992064
316.894208
270.544384
516.022528
1473.012992
730.253056
2396.404992
1035.671552
950.670336
965.645568
1202.201856
1625.851392
336.224
732.529152
933.493248
1230.6112
605.0112
1844.284928
1670.036736
555.790848
777.394688
306.356992
574.640896
853.638912
1358.244608
986.659584
686.67648
689.478656
1874.5216
574.902528
435.997696
663.732224
2077.094912
671.885824
1092.810752
965.723648
913.234944
1266.437632
653.406208
382.503168
138.240768
512.398848
2083.997952
257.649664
854.211072
2408.844032
426.456576
323.777536
1416.421888
309.772288
197.736192
323.438592
1457.264128
723.580672
845.387008
542.91456
592.947712
1275.5584
127.2
75.477248
95.085824
749.130752
866.011136
775.748096
271.294976
1589.498368
859.748096
367.843584
1875.136
2016.391936
370.624
280.37632
340.396544
1213.370368
429.505024
692.262144
1324.832512
749.71136
1043.225344
714.426624
628.153088
80.100352
73.950976
686.654208
993.74336
2301.298688
541.09568
211.501568
744.172032
2255.155456
142.150656
1568.681728
812.462848
1519.711744
491.885824
1295.175168
1135.70944
1210.99008
570.824192
1173.463296
137.121536
843.988224
319.933952
728.774912
730.135552
175.857408
140.64128
555.30752
901.312768
373.015808
687.008256
609.98272
1771.987456
1405.532672
208.530432
1023.497216
546.016512
2135.950848
1957.841664
782.568192
848.549632
842.478592
1598.214912
1773.241856
974.239232
187.27936
257.076992
1476.1792
599.976704
653.103872
366.827008
746.411776
1766.257152
838.253824
264.970752
1206.511872
1272.96768
902.177536
1401.52064
686.439424
442.325248
2428.207616
718.48064
1004.923904
536.2432
774.174208
845.883648
563.832832
440.336128
501.568256
722.892032
1036.037632
802.524672
1042.758144
225.686528
1496.73088
1681.16608
420.103168
1952.379392
610.147328
596.684032
312.5376
326.733824
1015.370752
2391.633664
1021.644032
2198.879232
811.478016
906.573056
1159.643392
198.23232
607.112448
284.30208
743.79392
1375.384832
375.920384
98.579712
431.320576
1628.591616
1486.339328
498.192384
729.2352
1096.920832
806.831616
81.625856
1558.78912
265.500672
1082.591488
551.404032
2075.84384
193.075456
78.838016
2209.170688
824.484864
613.58592
822.436864
1619.691776
137.654784
441.05344
393.714432
244.906752
1441.101568
873.349376
272.67712
510.489856
758.017792
612.57216
2198.502144
376.429312
1461.999104
2139.056384
369.918208
756.228608
1731.487488
138.806784
383.96928
953.240064
78.91456
887.85024
1900.93568
561.80736
382.1696
918.727168
667.347968
810.974464
1236.413184
1123.052032
1521.630208
1821.355008
731.914752
1135.826432
916.964096
1567.0848
907.044608
1018.984192
149.752832
560.68224


==> data-new/loadspike/fn/output.txt <==
10012028
10012296
10045120
10045664
10014636
10051488
10051964
10018988
10054248
10026472
10029692
10029748
10028424
10033072
10133544
10186680
10278644
10384020
10380360
10480208
10577048
10560120
10634904
10734500
10819624
10788300
10805156
10817768
10816708
10827744
10832588
10832300
10846764
10843912
10856808
10861528
10862876
10867028
10867572
10872828
10869776
10870436
10881644
10878860
10878684
10881972
10880968
10721660
10137312
10140252
10138228
10137148
10140004
10140400
10139888
10138884
10138992
10137896
10138888
10105892
10104840
10101836
10100784
10131872
10134720
10131900
10133804
10134088
10100272
10099480
10100352
10101416
10101032
10164412
10209992
10361924
10500272
10512548
10523164
10565832
10679024
10737624
10813532
10837928
10837984
10845080
10854112
10853484
10860424
10872352
10869592
10882248
10883824
10888920
10903736
10900504
10907540
10908936
10907172
10913824
10917812
10917668
10922444
10914628
10918548
10919340
10494080
10188020
10187984
10187792
10157092
10153548
10152576
10152684
10152028
10153152
10153160
10122928
10121392
10121212
10120340
10120060
10117776
10148728
10152364
10147452
10149868
10113668
10148712
10114516
10113444
10113488
10117808
10230208
10250836
10352412
10420524
10468992
10540228
10612728
10730160
10697048
10860424
10904900
10849840
10862904
10863480
10869668
10880908
10881620
10887628
10889100
10895412
10906164
10906044
10909844
10917708
10914992
10924456
10923112
10923336
10928292
10930696
10926260
10929360
10923924
10699116
10188852
10189904
10189852
10174304
10162732
10163180
10164004
10164972
10164604
10164960
10163888
10133080
10132940
10129760
10129164
10129492
10161796
10161212
10156480
10123752
10156148
10118608
10121652
10120340
10119728
10120212
10121188
10120956
10183728
10290196
10407460
10499480
10553844
10637940
10656080
10683428
10847916
10872172
10856908
10876960
10881044
10887836
10897808
10895340
10906452
10911884
10917824
10922240
10918516
10932704
10940900
10938736
10946376
10950164
10946804
10951328
10950424
10947036
10950472
10813968
10175376
10174080
10173228
10172424
10171780
10173212
10173764
10171504
10171192
10171092
10172136
10167812
10141744
10138856
10136664
10134788
10165532
10169964
10166632
10161564
10166784
10130660
10128320
10127256
10127308
10127804
10178100
10273076
10363672
10521252
10477952
10509036
10602004
10658276
10767992
10785696
10813776
10854944
10872376
10874272
10885412
10885208
10891612
10900936
10896468
10910232
10916784
10924232
10928912
10929904
10933916
10937344
10932364
10936984
10939100
10935284
10940504
10939484
10940572
10965064
10202648
10183044
10180904
10179128
10177320
10176968
10174880
10175368
10174484
10171620
10144116
10143772
10143764
10141668
10140584
10139376
10172532
10172384
10170352
10137764
10172148
10162452
10134868
10134180
10134324
10134388
10134236
10207400
10376248
10381744
10532888
10558116
10570456
10734500
10737544
10756436
10896220
10970924
10883980
10888788
10893844
10903576
10904952
10909612
10917392
10922144
10927936
10929104
10944040
10945964
10942816
10949568
10952592
10952740
10956368
10955520
10958800
10959340
10957924
10227776
10189272
10188672
10189340
10187460
10187864
10188248
10188628
10188588
10187060
10187100
10155548
10155448
10155448
10153736
10150836
10184228
10183740
10143080
10178760
10180052
10144348
10178856
10142796
10143348
10142276
10142276
10241640
10327528
10410292
10519076
10498888
10552636
10715672
10748400
10741372
10806660
10861424
10880948
10879296
10892520
10898736
10896120
10906584
10909092
10910920
10917256
10919756
10935208
10935164
10946520
10948168
10943068
10945440
10953324
10946668
10952504
10954648
10954656
10958440
10825788
10189440
10189028
10189176
10189304
10189636
10190352
10191560
10190268
10190020
10189416
10189248
10159200
10157160
10154836
10154052
10153148
10185016
10185476
10181120
10177136
10184656
10181932
10146784
10146236
10146576
10145232
10147680
10233132
10368700
10503148
10445624
10565588
10670568
10748300
10828520
10838128
10903792
10889464
10895900
10898320
10921872
10904476
10913396
10922168
10920888
10931560
10935788
10943204
10952784
10948744
10955308
10958036
10957628
10961708
10955812
10962472
10966124
10960064
10963112
10988368
10249776
10192004
10193552
10195376
10190344
10190948
10191696
10189544
10188848
10189956
10190144
10159404
10159396
10156256
10154656
10154236
10186404
10188132
10183072
10181272
10146424
10193296
10145708
10146532
10147164
10148908
10268644
10361312
10505680
10459120
10593560
10630680
10640388
10709104
10832224
10834588
10995452
10885848
10885552
10894436
10897628
10905440
10914076
10914968
10921508
10926400
10929396
10943928
10937764
10942984
10948192
10947556
10948084
10949428
10951116
10956104
10956036
10954184
10959648
10739640
10679632
10617972
10560808
10473144
10401992
10203716
10191848
10190528
10189196
10189896
10159420
10159404
10168692
10156504
10154804
10153932
10187148
10189632
10184548
10181916
10183568
10180044
10148376
10149940
10150236
10150056
10150144
10185228
10224648
10392568
10546980
10556596
10535016
10640224
10716888
10759636
10807392
10877408
10867484
10879624
10886560
10890136
10898264
10896600
10906368
10909044
10914692
10928532
10925576
10933700
10936948
10933012
10944460
10948408
10939904
10946416
10941340
10944984
10948992
10948188
10955884
10710076
10631592
10570368
10521828
10440948
10363084
10280908
10209176
10161892
10161504
10160444
10160256


==> data-new/loadspike/fn/thpt.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
8
90
425
197
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
10
127
440
143
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
28
133
448
111
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
51
80
381
166
42
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
49
150
424
81
16
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
30
112
430
109
39
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
21
119
387
148
45
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
45
97
407
140
31
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
5
127
462
126
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
49
109
452
110
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data-new/loadspike/mitosis/latency.txt <==
505.592064
376.663296
355.002624
305.631744
347.97952
652.9216
298.744576
372.946432
537.603072
414.55104
800.768512
300.307456
529.263616
372.937984
443.876864
676.053248
409.05472
643.407872
515.959808
263.756544
712.864768
471.281664
503.109632
472.80128
479.008768
450.513408
406.38976
472.510208
535.24352
500.688128
706.172672
639.343872
579.632128
601.529856
311.750144
422.98112
481.23904
591.926784
425.540352
521.871872
814.434048
596.122112
469.417728
620.987904
540.882176
584.651008
482.015232
529.616384
607.994624
335.461632
690.649856
591.876608
532.663552
427.369728
415.53152
624.608768
497.92
672.223232
461.041408
573.077248
476.279808
536.491008
601.51296
445.020928
371.50464
686.18368
538.794496
359.408896
370.444288
472.454144
692.965632
310.129152
415.863808
422.780928
323.881472
745.459968
550.164736
631.530752
486.168064
645.668352
604.249344
483.20896
750.09024
492.769024
508.947456
576.066816
666.766336
420.170752
638.81856
353.826816
637.891584
554.4192
471.711488
464.456704
589.062656
723.805952
579.283456
462.51008
621.662464
420.317184
758.52928
658.864896
495.833344
597.253376
521.20448
840.520448
320.887552
417.678336
743.268352
384.887296
607.712512
399.674368
575.045632
650.693888
454.887424
680.974336
372.754432
546.595584
390.21568
566.148864
793.735168
593.452032
376.992768
432.219904
354.89408
372.997632
584.643072
655.464192
639.378176
610.941696
566.940928
660.26752
683.952128
577.373696
668.315136
808.440576
378.151936
618.67648
656.585472
708.977664
840.473344
538.868224
662.007552
452.233728
462.851584
815.798016
527.037952
372.073984
695.919872
690.286592
680.020992
649.941504
295.108096
534.228992
641.506304
850.476032
616.279552
520.293376
638.785792
648.331776
768.77952
402.515712
572.817664
686.481152
582.91456
753.47584
385.791744
611.044352
743.515648
352.005632
747.8528
531.187712
682.348544
449.151744
605.167616
536.169984
668.514304
692.431872
726.551296
447.401984
815.921408
648.831232
706.995712
713.542144
334.980864
601.832192
644.736
753.234688
580.22144
610.86464
804.133376
587.610112
568.260352
681.233664
378.130176
858.996736
354.404608
414.752
635.995392
602.998528
458.989056
433.124096
680.268032
492.093184
383.698432
479.255552
639.589632
543.91552
552.34304
682.186752
798.256384
590.614528
739.840256
508.029696
588.459008
838.633728
632.827648
684.8192
710.078208
363.753472
532.061952
679.223808
762.742016
579.737088
478.025472
827.444736
579.04768
351.473152
582.276864
386.816
675.826688
608.411392
744.86912
692.108544
580.355328
859.48288
398.971136
602.859008
708.111616
585.409792
521.935616
293.792768
355.501568
480.675328
597.663744
809.98528
757.369344
466.384128
385.26464
1184.179968
380.512768
779.249664
310.765568
439.698432
351.58016
462.73664
280.611584
471.027968
709.532416
385.952768
628.742912
511.076096
424.136448
482.64192
382.0352
362.340096
435.95648
463.788032
501.565184
698.63168
799.335936
644.14848
498.363904
243.222784
554.617088
487.61856
387.800576
869.33504
382.032384
489.631744
858.274816
553.364224
403.547904
777.869312
599.461632
355.909632
320.39936
864.937472
407.94368
323.329536
622.843392
512.991232
399.183616
285.653248
356.864512
435.896832
513.77408
737.447936
355.545856
344.503808
774.733312
424.297472
638.444032
388.845312
392.203008
462.343168
825.544192
980.899072
402.937344
454.452736
543.257856
886.147328
391.75552
721.1648
581.900544
806.03904
503.576832
413.19936
702.054656
339.653888
707.947264
314.28224
511.617536
605.992704
477.259264
406.383104
499.636736
1024.512256
631.006464
524.987136
567.632128
515.916032
705.668864
475.717888
463.152128
651.901952
880.722688
555.415552
362.895616
819.293952
454.150912
474.390784
355.938048
507.314176
489.39776
486.116864
744.698112
614.118912
1042.530816
616.205568
452.445696
845.391872
366.469376
448.715776
622.448128
561.408
994.485504
775.840256
1076.381184
443.947264
1108.411136
440.171776
678.52288
720.20096
577.874688
436.024832
710.568448
426.74048
956.740352
962.332928
288.51712
1041.187584
714.938624
589.560832
1120.9472
709.660672
634.832128
470.413568
1149.048064
835.224832
641.452032
432.565248
304.276224
748.474368
608.646912
662.049024
558.77504
927.62496
373.27104
679.19104
485.206528
991.858688
463.646464
1036.90112
1042.597632
891.26656
951.562752
704.363008
878.603264
954.824192
1035.382016
478.29504
702.260992
510.30784
650.789376
673.31712
665.19424
611.514112
778.038784
884.003328
599.82592
285.883392
483.532288
477.76512
370.529536
842.894848
692.155136
1009.856512
297.482496
1196.704768
381.562368
763.190272
1286.632704
781.958144
964.120832
1449.164544
1212.542208
1072.20096
987.699712
1298.748672
579.086336
1476.506368
882.83264
896.616192
1141.147648
1159.535616
987.20768
525.842688
1252.263168
1255.014912
1511.058688
953.147392
1248.93184
983.591424
1117.18912
1215.445248
1334.217472
824.496128
1092.448256
1273.607424
1269.365504
1388.276224
1285.938944
893.829888
1089.173248
1496.507904
868.36992
1344.48256
933.941504
802.171904
1424.503808
1056.256256
686.85696
1244.594176
1147.11936
1206.780928
382.236672
355.442176
1148.528384
1325.829888
1291.996416
1501.583616
1517.914368
992.119296
1110.371584
705.582592
1544.501504
1154.693376
664.271104
1178.362624
941.76896
1457.21728
962.535168
1067.515648
808.674816
736.777472
963.453184
1317.704192
1479.555328
987.761152
1164.224
1516.70784
520.840704
796.992256
909.14432
1638.749184
1361.993472
1209.64224
748.885248
662.665984
399.57248
779.475712
835.9616
698.867456
809.018624
728.980992
748.475392
947.380736
492.015104
543.85536
1348.463872
505.83808
1420.137984
1065.9776
742.044672
726.51136
342.670336
737.640448
976.162304
1123.176448
895.30496
555.835904
1014.122496
654.720256
633.547776
485.895424
742.595328
1022.487552
1395.26016
1134.264576
603.279616
951.164416
805.610496
256.002048
728.728064
1001.383168
384.68608
528.753664
834.775296
1044.220416
1245.96096
1329.006336
560.581888
731.133952
723.445504
1116.14464
540.581888
1178.7584
850.637056
1070.424832
1060.512512
668.009984
1612.316416
1101.28256
1394.910208
417.676544
855.409664
948.944896
1061.145856
1142.75968
1275.5072
902.783488
1223.965184
1444.650496
1596.521472
1391.427072
1290.171136
1390.544128
1205.782016
1316.841216
1366.891008
908.737792
1339.006464
1494.83776
1285.051904
1529.843968
1093.227008
1640.205568
1571.755776
1492.078592
1491.069952
1189.49248
1521.059328
1136.677888
1484.205568
1448.735232
1166.23488
1602.51648
1483.448832
1309.246976
1444.388352
1553.85856
1362.011648
1102.130944
1405.959168
862.783232
1367.030784
1075.218688
1110.552576
1481.944832
1627.215104
1581.573632
1580.043264
1572.566016
1052.206336
1682.67648
1508.029952
1619.728384
1363.748096
1123.201792
1224.71168
1588.998656
1371.693056
1303.00288
1374.949376
1321.62304
1655.165184
1670.254848
949.216512
1148.283136
1519.139072
1552.3328
969.475072
1544.970496
1310.372864
1083.63392
1034.41408
1113.751296
1195.883264
1321.031424
1626.4576
946.371328
979.934464
1492.490752
1532.312576
1341.833728
1414.86848
1600.630784
1233.90336
1541.114368
1520.68864
1589.393664
1612.427264
1249.504768
1215.222016
778.453248
1394.693632
1317.567744
1328.492544
1131.753472
1209.436672
1471.966208
1068.349952
1067.999744
1063.121408
1060.08576
1139.660032
1113.979136
1355.276544
1115.949568
1558.690304
1440.0512
1476.062976
1505.294336
1610.750464
1684.287232
1530.1952
1400.495104
1265.236224
1516.359424
1503.285248
1218.949376
1582.578432
1665.534208
1140.09856
1152.123904
1139.3088
827.095808
1098.143232
1025.474304
927.549952
1292.55936
410.516992
1248.825856
1443.535104
1214.921728
1450.032896
1098.372096
801.105408
1328.115712
922.161664
1065.486336
1000.584192
1437.721088
871.604224
1471.890432
793.53728
813.072384
813.928704
1088.845824
1470.108672
802.3552
787.273984
808.045056
831.404544
1330.062336
1335.485696
755.849216
1105.618688
1272.395776
1015.03616
955.71328
1313.411328
1234.429184
1172.316672
1441.139968
1250.847488
831.470848
817.543424
676.601856
272.821504
327.25376
393.614336
724.911104
307.0528
555.676928
564.228096
390.57536
376.652288
477.502976
680.222976
587.148544
496.28672
620.148224
402.86592
560.87552
593.137408
379.382016
383.826944
343.99232
737.632768
559.32928
644.041472
411.007488
292.861184
785.7152
678.017024
746.928384
661.851136
409.099776
411.440384
551.289344
577.602048
762.305792
694.593536
814.786304
583.689216
602.804992
664.324608
518.849792
680.310784
497.0624
731.704832
491.987456
512.15616
599.960832
451.070464
798.7904
578.038528
649.128704
693.66144
339.103488
790.407168
657.420544
653.307392
752.784896
502.312448
762.687744
340.251136
645.043712
393.275392
529.371136
379.334656
344.515072
524.796416
739.949568
697.314304
648.998656
371.118592
311.30752
892.015616
670.551552
819.119872
594.456576
489.955072
322.044416
568.242688
409.370624
803.793152
319.562496
331.51616
616.612352
774.725376
676.687616
549.71264
855.957248
690.999296
369.746688
833.699584
394.68928
788.914432
427.718656
394.134784
473.637632
330.252288
844.665856
442.038272
768.037632
378.667008
479.314432
326.42688
587.0272
706.624
612.244736
696.525568
644.8064
674.233856
789.934592
710.990848
322.06848
785.625088
540.230912
710.611456
431.14624
411.964416
768.218368
566.960384
701.229312
324.551424
350.3296
877.398528
296.795648
434.100224
418.630144
377.998336
785.941504
613.545728
785.740288
805.522176
705.321216
673.670144
709.758976
841.557248
730.637312
442.478592
362.752256
476.861952
700.086528
758.160384
480.477952
563.340288
389.086208
707.52768
429.580032
482.652672
824.257792
677.538816
416.111616
588.673792
517.548288
732.77568
626.09536
415.46624
729.600512
565.791232
850.689024
643.295232
766.937344
350.763008
355.856384
825.067776
609.788672
433.256192
588.57088
383.693312
728.25728
706.770688
608.51328
363.540224
475.332096
819.381248
546.12864
644.034816
323.913728
317.092864
360.29824
620.489728
689.714176
639.656448
289.504768
924.648192
680.759808
836.214784
443.207936
685.942784
891.391232
515.023872
760.577792
765.643264
679.769088
820.61184
557.252352
738.347264
657.993984
676.011264
870.801408
688.260352
824.778496
828.926976
616.323072
672.6336
650.966784
408.086016
416.41088
593.645312
844.515072
455.29728
702.676224
381.153792
576.712448
527.328256
584.558848
719.596544
644.023808
649.7024
631.954944
511.3856
569.422592
600.913152
477.588992
873.658368
600.929024
740.242176
413.507328
509.862144
379.01952
586.102784
801.863936
544.602112
677.373952
903.99104
565.41696
764.605184
700.564736
726.896896
769.602816
584.541696
434.862592
736.415744
312.572672
335.903232
514.107904
501.225984
367.959552
282.19648
738.651136
306.543872
983.531776
520.4992
566.780928
261.521664
712.303104
259.973632
304.194048
590.402048
394.866176
695.328768
509.44256
937.47968
591.854592
247.603456
319.527424
551.475968
721.512192
551.839232
294.648064
486.332416
295.0016
308.252672
327.919616
976.861184
367.712
742.296064
340.232704
1081.638656
718.087424
546.316288
606.270464
623.357184
272.54144
659.711488
461.45664
232.743424
311.5264
394.536192
412.201728
609.598208
336.339712
531.265536
411.808512
458.073088
440.239104
572.11008
346.743808
306.774784
639.012608
662.532096
610.318592
603.663872
562.52416
848.374528
648.612096
312.278528
383.126016
323.612672
628.349696
470.606848
557.232384
571.749376
817.636864
448.759552
316.72832
952.285952
416.807936
687.742464
589.78816
303.439104
432.069888
561.99424
614.499328
366.104832
599.36
301.469184
450.551808
414.763008
338.556928
527.317248
423.276032
824.207104
588.030464
360.421888
537.575168
346.973696
683.103232
603.72224
767.306496
319.334912
1021.622528
1366.881792
691.800576
1053.057536
1091.962112
448.093952
399.509248
874.2784
547.521792
645.286656
485.718528
344.64256
701.037056
979.410176
555.747072
483.379968
501.138944
292.27008
430.01728
498.811136
790.47936
394.889728
446.57536
427.554816
458.252544
370.417408
1171.666688
460.803584
499.58656
435.769344
863.83232
592.42112
358.671616
447.354112
508.01664
562.32192
506.923008
1186.067456
892.666368
574.706176
1371.424
687.232512
901.141504
901.104128
727.487744
1752.539136
1045.129728
561.842688
1323.754496
1263.625472
856.606208
1155.620352
752.375808
1329.85344
1129.331456
914.665472
1102.742272
1631.716864
1210.60096
1564.844032
869.587712
1114.64832
819.200768
470.660864
921.32224
1809.852416
1071.314432
1541.771264
769.336832
904.6976
1145.92896
733.13664
394.70464
1137.68448
972.448
1127.895808
1398.81088
847.635712
935.249152
1054.05568
1615.533056
1543.948544
909.673472
1493.21216
1249.847296
1499.56736
1427.389952
1242.594304
1146.136576
1120.861184
879.109888
1503.326464
1849.971456
603.97184
514.174976
613.567744
588.541952
1313.525248
708.247296
1385.315328
328.989952
1093.803776
760.270336
718.936064
815.009536
878.308608
796.080896
1240.282368
1908.118272
1431.340288
337.506048
911.854848
781.46688
1499.103744
892.657152
831.100416
270.060032
1808.185344
1307.807232
1313.889024
431.86304
1199.277568
1242.472704
513.103104
668.027136
1350.05568
833.26848
1189.800704
1091.771392
1513.499392
1273.465344
1154.43712
936.95488
1117.733632
896.102912
1429.21344
988.172032
1536.06656
1236.924416
577.64608
1541.971712
1209.950208
1436.098816
426.261504
1954.123008
1121.318656
463.214592
519.866112
1072.77952
777.644288
909.80736
681.360128
871.503872
505.378048
783.698688
1028.960256
1979.686912
1924.468736
1027.820544
818.92864
1159.866112
1185.561856
1775.802112
1540.159488
1182.562816
1558.212864
1425.472512
932.489728
1384.883456
1064.601856
738.313984
666.017536
702.842368
1307.766784
1059.0144
1140.264704
1122.938624
1340.451584
1215.088896
605.249024
902.263296
283.662848
1196.636416
660.733952
1266.541056
1079.136
1146.917632
1499.13856
1031.245824
1547.799808
1120.366336
1800.517632
1033.561344
967.772416
838.956288
1207.057152
816.109568
427.776256
598.026752
1024.958464
608.402432
1701.624576
419.495424
675.943168
1454.7968
609.132544
1323.724288
1219.746048
1793.302528
948.105216
1796.891904
397.691648
1908.127232
815.787264
871.251712
1020.131072
1925.769216
989.790464
430.875136
599.752704
1185.611776
1452.33408
1054.853888
1501.48864
1901.94176
1341.502464
1348.631808
484.118016
994.438656
1863.29472
1271.217664
777.069568
1039.84384
1450.275072
678.211328
544.04224
510.376448
870.690816
764.700928
1187.69664
997.37216
849.819392
1260.31488
619.536384
1363.457792
1925.228032
1847.88224
893.190144
871.190528
862.453504
996.157184
1564.572928
1526.422528
1369.856
784.30976
1162.844416
907.908864
909.909248
1505.932288
730.605824
1102.8992
1112.148736
1197.184256
1623.107584
830.44224
1185.183744
978.887168
1371.17952
1023.821056
1023.65696
1118.729728
1136.90368
1927.5648
1084.612608
1127.79136
1312.633856
1196.667904
1265.306112
1426.584576
846.91712
1113.963264
1453.8304
1284.392448
1195.387648
896.247296
1029.562368
1287.009024
1146.006784
1033.538048
780.958464
1264.084224
1850.472192
988.767232
1458.720512
1040.891392
1171.960832
1429.406464
861.648384
1096.706048
1516.463104
1562.701568
1292.415744
1323.012864
1205.175552
2014.517248
1464.813824
1340.907008
672.267264
1793.093888
869.111296
1449.639424
1478.967552
1698.599936
1119.026944
1300.866816
1612.58112
1661.4208
1243.407872
1382.840576
1690.643968
1479.154432
1242.319104
1207.324672
1296.628736
1550.000128
1835.096576
1173.626624
1136.7616
1871.73376
1615.527936
1907.107328
1294.141952
1956.244224
1337.710592
1300.408832
1143.575552
1785.9968
1439.327488
1077.380352
832.185856
1203.29728
743.923456
478.347264
1501.950208
667.580416
1835.12448
1571.188992
1538.036992
1522.542848
1235.82464
1467.290624
761.108992
1576.032256
761.75232
1704.836352
1423.638784
1896.189184
1825.505536
1584.089088
1691.49824
1672.307712
1422.865152
1192.217344
1597.55136
739.52
1547.469312
1089.424128
1614.179072
988.961024
1503.298304
1309.345536
1044.691968
1507.744512
1343.993856
1798.527744
1304.537856
1635.616256
1089.821184
1701.02912
1524.225024
1086.780416
1595.808512
826.426368
424.640256
430.850816
442.00064
679.241472
597.782528
553.30688
311.80672
717.629696
572.36096
306.640384
424.325888
547.625728
675.679232
505.79968
355.505152
804.063232
608.022016
540.091904
512.25216
615.019008
408.320768
634.043904
383.337472
697.040128
419.475456
741.505536
322.42048
647.506688
730.010624
354.603776
585.399808
634.06976
523.960832
681.40416
547.42656
621.397504
678.082816
833.45024
742.370048
698.173952
686.961152
763.13728
695.379712
301.609216
316.565504
652.512768
486.369792
479.53024
650.271232
628.401664
471.511296
548.34048
648.304896
735.510272
497.816064
511.79904
442.838784
732.477696
431.433472
435.688448
518.475264
701.020672
766.179328
725.15968
597.595904
526.262016
526.199296
667.589888
508.032768
355.906048
653.787136
655.532544
625.615872
848.652288
720.93696
435.053824
661.338112
589.654528
507.867392
567.608832
598.526208
691.28704
587.817216
462.863616
597.11232
396.880384
526.465792
447.973888
483.092224
391.290368
255.122432
629.286144
907.267584
803.181568
578.159872
673.678336
486.638336
695.168768
448.088576
368.384
441.120512
366.665984
677.029376
803.211264
416.62976
741.746432
426.65984
714.981888
579.35104
404.365824
804.117248
566.735872
577.609984
748.9472
319.622912
268.598784
696.987904
604.277504
368.731904
502.143232
749.189888
407.277312
823.703808
705.70752
678.162688
766.039808
717.7984
637.576192
663.781632
612.083712
674.504704
347.40864
904.221952
668.041984
533.332224
517.41312
579.780608
430.084864
598.643968
637.985792
623.63264
681.434624
584.18048
587.730176
281.378304
430.779392
637.074432
726.23488
681.845248
713.870336
769.054976
725.162752
398.553088
800.265984
329.197824
746.524416
764.333568
771.799552
559.747328
671.734016
675.732736
416.553472
720.681984
822.070784
691.608064
781.986304
370.705408
886.238464
774.364416
698.430976
746.526464
743.046656
805.921536
766.01344
753.11872
546.810112
600.820224
802.589696
699.515904
498.74816
788.265472
628.196352
682.633472
548.148224
511.722496
794.488832
625.53216
714.4064
813.233152
627.632896
440.888832
680.458752
754.721536
371.85664
676.364544
835.688448
570.283008
512.019968
697.047296
470.884352
740.911104
658.585344
859.193856
641.395712
581.143552
547.389184
778.294272
563.588096
767.169536
517.360896
799.742208
684.09984
900.576256
842.736128
532.934144
816.222976
490.6048
623.810304
773.753088
616.747776
605.766656
701.439232
610.640896
699.332096
537.470464
626.675456
466.763008
641.39904
407.021312
498.224384
681.644544
669.993728
761.033472
753.190656
681.290752
810.485504
648.746496
808.0512
907.374592
482.65472
1758.807552
725.6192
1010.530816
1128.91264
658.473728
486.163456
1368.470272
564.59648
246.944512
639.109888
472.709632
1077.732608
349.432832
1523.163904
295.800576
274.034432
432.02816
466.6624
284.05376
583.865344
496.137984
505.099776
570.955776
483.971328
295.903488
738.606336
1447.952128
582.175232
576.698368
1376.48896
1322.676992
316.441856
505.22624
1039.075328
474.966016
666.70976
750.140416
1438.2464
812.594944
346.789376
1266.882304
1150.196736
538.50496
933.812992
1028.914688
1481.57824
1246.629632
433.978112
764.3776
988.303616
1030.482944
966.439936
927.417344
1503.046656
415.560704
1271.930368
840.496128
601.94944
428.080128
347.665664
594.008064
831.393536
645.56672
453.520384
891.108864
1574.978816
500.149504
820.636928
867.354112
716.566272
748.945408
442.655488
1106.631424
670.732288
705.572096
450.080256
453.531136
1498.04288
1736.920832
928.766464
1512.201984
820.587776
612.83712
2057.609728
1594.865664
1623.500288
1060.265984
381.191168
1730.99648
854.403584
1022.947584
1033.631232
430.782464
842.607104
1039.984896
495.29856
344.464128
450.0352
1167.592448
952.656128
513.878528
519.546368
906.26688
495.292416
614.811136
478.75712
918.898688
1876.88576
1501.500672
434.837504
788.980736
901.904128
640.112896
1105.44768
935.141632
813.1072
931.683328
919.644416
346.298368
807.566592
564.19968
631.434752
1236.622848
1299.207424
643.482112
610.537472
570.19392
448.435712
1430.81344
1470.19264
449.680128
386.409472
1564.941312
1017.935104
562.599936
1016.585984
1518.313472
1034.011904
1668.51584
1125.339648
1104.433408
1446.608896
657.46304
1007.36512
942.845696
1481.628928
818.658304
1564.459264
1452.253184
651.24224
1285.72928
343.245568
921.18016
558.722816
724.7168
994.207232
1439.970048
1751.576832
312.456704
604.523776
364.155904
402.461184
1355.410432
778.486272
451.660032
538.667776
1285.677568
646.987264
1432.207616
661.735936
941.64736
654.708224
919.777792
1659.046912
1609.786368
1628.008448
1505.256448
804.758528
490.74048
681.968896
446.496256
884.909056
823.592704
862.320384
1229.915136
626.714624
503.550976
530.03776
718.067712
1623.802624
1020.17024
1619.755008
1429.725952
1605.943808
1246.596864
1907.481088
550.771712
1396.927744
992.78976
505.913344
1138.73024
1337.763584
1317.53856
1391.002624
837.027072
1121.044224
739.84
907.484416
371.694592
1961.061376
1174.812416
1463.382272
991.968
1649.385984
1588.313088
926.487808
1717.954816
1273.556992
1102.56128
850.653952
852.91648
689.675264
1016.4672
911.683072
922.908416
1013.027584
1021.138176
1355.187712
1047.251968
1430.472704
1652.274432
1273.553152
952.543232
1596.7552
1242.493952
1354.299392
372.801792
975.600384
306.220032
1175.597824
420.308736
1585.91616
1305.66656
497.857536
1489.45664
385.67808
826.790912
1226.968064
632.627968
832.913664
845.42464
726.342656
1262.271232
980.492032
927.421952
1060.291328
699.399168
1769.470208
514.4768
1194.486784
622.822144
1968.209664
2120.956672
1401.677056
981.408
1133.6512
1358.753024
1171.033344
2051.97696
1523.525376
2022.35136
954.013184
768.12032
1225.679616
1131.288576
2060.4544
1863.686656
623.379968
1791.144704
683.762176
666.136832
1130.535168
1152.796416
613.272576
1192.60672
1085.272064
692.72576
917.857024
787.170048
1373.062656
882.454272
935.096832
1401.929472
1699.197696
970.409216
1059.96288
1084.10496
2093.801984
1028.377344
611.602432
1499.862528
1080.70144
1025.507328
1328.092672
2010.8864
1101.682688
1690.732288
780.782848
524.508672
1144.777472
1841.884928
1639.186176
1368.630528
2088.320256
1525.554432
548.923904
370.490112
1153.658624
2065.793024
717.428736
898.84416
712.611584
1126.35776
1400.6464
802.013696
1038.643456
640.244736
609.64096
842.059264
737.456896
897.753088
1538.424576
1253.821696
1395.883776
766.826752
1137.174272
803.821824
1162.419712
1123.625984
1203.337728
614.503168
1096.70528
564.086272
832.093184
955.14752
951.831552
435.048192
863.782912
1794.512384
1887.7184
670.010368
1442.025984
1207.756288
1479.072512
1525.74592
1022.251776
1418.511616
838.338816
924.285696
936.760064
1377.090048
1867.100928
1714.563584
1200.262912
1550.894592
1242.497536
1862.175488
989.458176
1960.519936
1208.299264
1085.672448
1691.653888
1188.188416
1029.67936
1048.148992
1455.511296
580.423936
1530.597376
1769.684224
1690.680576
1550.318592
1077.848576
1551.099904
1125.174784
1227.686656
1998.316032
1927.666432
1038.21568
1295.310848
474.333696
1605.895424
1555.000832
1091.08096
310.937344
1822.542336
1205.655808
2111.334912
2138.712064
1659.785728
636.202496
1378.24512
1624.420096
1237.560832
1204.559616
2095.82464
1485.516288
1236.344832
1537.636864
1203.046656
1210.416128
1944.947712
1140.165632
1991.003648
1671.837184
989.108736
1559.922944
1469.955584
1379.834112
1217.556992
1635.332352
1232.631552
1152.025856
1027.981312
1680.606976
1487.789824
1280.056576
285.188096
1336.3392
2097.913856
577.5424
302.681344
1313.61408
610.17216
1664.658688
1564.187904
1774.30784
1334.59456
1303.451648
1282.121728
1378.769152
1328.454912
671.714304
1121.413888
1550.533632
2080.9472
1318.817024
358.42304
1390.253824
1517.751296
1647.172864
1495.30624
1633.422336
646.604544
1524.721408
1005.346304
1038.99008
1524.212736
1370.581248
1466.113024
1635.296
1273.865728
1081.991936
1624.571648
1382.421504
2127.667712
1612.080896
1614.96704
1392.607488
1342.540544
1928.877568
1620.415232
679.143168
462.44096
1520.214528
1614.701056
969.201152
920.796928
1632.387328
2042.687744
1388.437504
716.916736
551.198208
796.257536
455.257344
329.806592
485.39904
389.615616
404.749312
464.070656
304.118016
365.374976
397.141504
754.429696
658.464768
557.07776
375.474944
537.296896
569.312768
452.65024
557.05856
794.761728
423.331584
353.759744
703.906816
578.049792
483.949824
391.770112
386.42048
514.24384
413.138176
549.67808
549.038848
567.77472
802.942208
753.056
534.102272
445.232384
786.369536
489.314304
519.243008
352.097792
619.325184
653.448192
576.386816
421.839104
827.566592
670.980864
284.17408
865.726976
519.615232
681.447936
562.270464
669.4144
474.811392
537.00992
679.697152
620.979968
793.234432
841.599232
527.39584
613.626112
560.16
588.57984
578.043392
341.038848
345.292032
315.51616
603.781888
510.394368
520.692224
280.971776
416.223232
383.05152
484.557056
317.719808
694.548992
317.661952
844.363008
830.83904
641.279488
757.157376
381.577216
761.230336
613.679104
419.90144
675.275264
528.461056
892.485632
737.734144
553.39648
718.551296
614.481152
877.324288
562.010368
647.624448
499.732224
396.129024
739.524608
334.088704
702.791424
738.363904
536.286976
847.916288
770.09024
345.701376
825.486848
584.63232
485.979392
869.616128
542.484736
860.329984
461.892096
738.323712
749.754368
419.33696
633.798912
377.420544
714.136832
881.033984
634.128896
802.209536
537.682176
801.14048
913.12
476.9472
580.624384
612.053248
791.016448
720.776192
445.687808
720.651264
369.644288
856.32768
423.05664
681.494784
738.74048
779.413504
900.690176
518.83904
477.426176
400.704768
621.63584
576.333312
829.311488
683.596288
801.673216
657.796352
606.336512
683.559168
754.934016
455.93472
697.904384
534.623744
877.027072
660.575744
792.444928
336.210176
438.682624
681.229824
648.695552
631.166208
665.135872
827.526656
428.173312
446.812928
780.022016
655.42656
853.55776
883.036928
258.689024
879.783424
648.702976
781.902848
805.94944
637.651968
601.04576
321.413376
911.288832
843.142144
464.15744
798.322944
728.724736
894.500352
841.953024
743.173888
780.066304
678.509824
755.715328
890.771456
427.516928
738.633472
593.089536
721.692416
713.728256
564.558848
507.10912
571.629312
805.351936
841.968896
514.308608
840.364544
563.05792
474.087168
771.234304
652.790272
656.52992
669.348864
892.468992
556.267776
447.03488
601.726464
683.586048
799.061504
670.48576
617.114368
859.544064
636.647424
824.83072
767.90272
594.26944
505.145088
548.284416
374.088704
685.677056
706.64576
653.367552
763.794944
376.1344
809.760768
681.33632
689.720576
713.408
670.492928
753.452288
628.66304
832.341504
728.683008
812.264704
802.924032
366.088192
387.213312
630.91712
513.861376
785.773824
476.292864
262.406144
881.203712
821.836288
450.467328
513.983488
1432.62208
962.522624
305.301504
316.988672
329.714176
384.377856
384.32768
320.631296
341.405696
840.561664
479.023616
698.911488
552.74752
512.15104
489.294336
605.457152
276.3008
424.233984
353.10464
508.733696
632.179968
452.972544
617.47968
771.336192
383.599616
422.292992
462.367488
393.657344
467.170304
492.521984
924.922112
627.58528
751.277568
568.540672
596.977664
546.622464
631.876352
498.176256
412.73856
855.31776
1000.68992
274.461184
716.585472
461.479936
402.054144
353.323264
501.79328
329.699328
424.41984
322.502912
584.76544
562.508032
356.197888
790.065408
389.884416
305.073152
364.20992
285.552384
503.291136
362.458624
421.396992
504.454144
662.005504
543.141376
451.739136
505.68704
424.271872
334.280192
373.549056
1182.176512
989.263104
767.311872
611.878144
574.812416
899.115264
1123.122432
1278.135808
913.9584
532.291328
516.406528
384.184064
520.596736
607.515648
686.2656
469.637632
608.771584
1100.04864
1019.542784
1000.676096
754.750208
707.04
1517.387264
1125.257728
661.3184
1549.517312
831.629056
1278.660864
1530.085376
1476.874496
1328.546304
1067.103488
1371.708672
1216.607488
1065.50656
1561.264384
1542.099456
553.979648
1362.164224
1208.648192
818.283776
1749.181696
580.546304
1688.914944
912.5888
1309.955072
958.7776
1732.428288
1278.591232
572.961792
413.382144
369.949696
411.444224
514.619392
1140.557824
440.017408
599.405056
703.214848
403.987968
457.334784
484.158976
559.535104
528.096
464.892928
876.233984
486.281984
604.353024
398.260224
558.583296
689.11744
541.250048
800.06272
637.5296
852.525568
424.537344
466.077952
493.540608
568.43136
1180.507136
1302.331648
1484.537856
352.446208
920.949248
731.787008
1064.982528
519.309056
938.856448
580.638976
621.414144
347.788032
582.979584
710.336512
839.507456
975.276544
553.592576
950.336256
829.434624
594.727168
531.356416
722.537216
840.395008
551.204096
783.575296
1624.827136
855.102976
1026.587392
1256.769024
330.239488
1407.457024
998.905344
1718.201344
862.947328
1412.612352
910.074112
1345.485312
1105.722368
1282.578944
1403.585792
1586.516224
1461.119488
1338.464
1293.11104
1248.205824
1412.43904
769.376256
1064.247552
442.943488
1781.443072
1189.296384
843.572224
993.703936
915.76704
1353.910016
739.5072
727.732224
1224.112896
1529.766656
1108.766208
719.43936
1427.996928
1080.807424
1456.442368
821.617152
1534.783488
1395.044352
486.443264
985.32224
1555.454208
965.279488
1492.794112
721.510656
840.419072
743.930368
696.024576
509.51296
1403.952128
709.670912
1371.810048
572.132096
783.783936
808.729344
732.885504
987.59808
1015.201024
748.9408
1190.165504
1325.764352
1529.104896
946.716928
1673.120256
988.185856
929.41568
1027.325696
1157.50144
975.103232
1077.431296
1370.025728
1154.246912
1044.869888
845.016064
910.134272
659.712768
742.188032
719.964928
1028.20864
460.021504
1648.785664
849.91616
1536.566528
300.77696
1337.175296
671.492608
1628.658432
839.973632
810.58048
891.314688
1645.003776
332.755712
424.28288
1721.888
1033.493248
1132.334592
696.265984
731.977984
956.871424
570.334208
1157.477888
1520.178944
1191.299584
949.693696
1025.837824
909.270272
808.06656
1113.081088
1178.924032
922.88384
1214.199296
764.987392
1004.223488
1460.565248
926.1888
1316.539904
1124.505344
1636.64384
1217.419008
1196.410112
1420.158976
1275.876352
1286.79808
1035.798528
1285.844992
1310.030336
929.474816
335.94624
1083.80928
901.732864
485.584384
961.758464
1205.319168
1245.003008
1093.083904
546.818816
1534.767872
796.401152
949.410304
1115.311104
1189.520384
1137.487872
1159.656192
624.307456
1774.315264
1091.825152
1624.167936
1721.961728
1056.00384
1524.51712
1344.82048
1324.68736
1143.549952
961.71264
1427.851776
1708.149248
761.2096
1171.577856
1769.210624
1348.601856
1298.928384
1650.431488
1631.506944
1154.819584
1245.651968
1769.868288
1259.6544
1251.62112
1159.7248
1132.831488
1491.704576
1059.78368
1623.139328
1533.966336
1683.963648
1754.039552
1410.699776
1529.823488
1488.187392
1056.82432
1386.0544
1745.487104
1556.972544
1139.247616
1751.764736
1627.85536
1721.79456
1587.60576
1420.123136
1452.57088
1452.078336
1485.35552
1411.66592
1601.866752
1612.219136
1624.864
1237.428224
1170.248448
1474.47168
1258.36288
1265.82016
1621.92768
1567.592704
1504.898816
1389.526016
1339.654912
1372.19968
1129.359616
1384.905728
1393.50784
1163.796992
1639.49952
1522.549248
1506.850816
1321.815552
1714.924032
958.5024
906.462464
1521.890816
1723.521536
1561.700096
1818.528
1055.894784
1524.347136
1038.8352
1421.228032
1225.202432
1087.900672
1427.425024
1554.198016
1303.74016
1726.881536
1741.208576
574.650624
990.426368
1332.023808
1607.60064
1067.621888
1621.96096
1160.434176
1261.468928
1031.312128
1701.180672
1705.57696
1572.594432
1272.208128
1563.31008
1415.379456
1426.448896
1452.16512
1583.276288
1487.062784
1315.57248
1331.1552
1827.930624
1529.0624
1390.89664
1416.5632
1558.384384
1624.931584
1614.7776
1215.598336
1246.7008
1658.278912
1160.971264
1524.460544
1690.233856
1576.932864
1799.13856
1654.357504
1477.064704
1584.886272
1192.416256
1495.668736
1483.483904
1558.957312
1600.727808
1255.364096
1718.40256
1258.359296
1242.87488
1534.241792
1593.466112
1555.581696
1479.35104
1330.979584
1628.539136
1785.536768
1547.510016
1646.78784
1697.213696
1323.817216
1619.332608
1606.163968
1802.760448
474.493952
644.81024
347.940608
835.887616
509.571584
760.88832
616.315392
352.681984
258.115584
397.700352
348.590848
636.996608
529.949696
676.960512
401.465856
602.134016
488.628992
336.439552
798.277888
557.12512
762.9888
488.597248
588.28032
697.41184
678.025728
647.299328
774.08256
754.388992
618.826752
680.237056
795.113216
655.972352
425.98656
828.534528
464.54144
256.457216
736.02176
578.846464
800.797184
757.38624
815.346944
530.455552
610.660352
835.698688
770.603776
821.423104
716.55552
743.077888
811.762176
587.783936
912.331776
693.80864
707.250688
933.990912
760.481792
825.033728
761.71392
735.149056
862.440192
653.444352
732.445952
309.251328
774.902784
567.120128
325.117184
263.58272
685.271296
599.587584
810.479616
354.11072
737.212416
383.380224
434.274304
608.277504
665.652992
779.409664
681.005312
407.817984
818.056448
368.197632
930.69952
676.146432
407.899136
915.143168
703.726336
891.446784
786.847488
744.070656
942.662144
642.280704
372.983808
398.99136
512.502528
712.14336
692.368384
569.974016
763.437056
631.922176
877.108736
713.13408
692.94208
764.15872
469.8304
780.912128
676.223744
577.781504
576.723968
481.476864
794.98368
674.585344
824.60544
614.492672
753.727232
531.51232
687.109888
890.322944
640.140032
717.46688
796.113152
307.372544
450.337536
312.63744
660.512768
545.405184
619.7248
736.952576
627.140864
659.2128
619.1104
716.980992
636.690688
788.627968
685.104896
784.734976
613.957888
807.738368
686.074112
440.680448
798.8608
268.193792
873.95072
719.704064
443.241472
949.1456
632.545536
882.643712
351.604736
791.367424
843.668992
651.005696
539.596032
300.786944
759.841792
292.294912
621.298688
608.346368
591.078144
651.279872
600.462848
342.665728
680.256512
587.643648
335.700224
550.393088
489.133568
769.015552
678.92864
426.039552
696.20096
501.3632
412.424192
595.511552
783.980544
805.118464
645.472256
735.736064
504.224768
592.016384
670.466816
382.504704
733.474304
378.586368
583.097856
731.933184
612.891392
677.991936
513.011456
682.6624
669.302272
704.949504
313.704704
649.56928
331.62624
460.438528
479.318784
854.467584
348.737536
832.418304
417.561344
449.704192
585.477632
527.8528
585.129728
464.735744
472.334592
573.184768
408.012032
501.594112
807.73248
618.199808
780.709888
782.720768
772.700928
373.87008
553.638656
800.603904
685.332224
333.407488
696.612608
645.443584
762.255104
784.868608
610.697216
864.83072
662.605056
805.9136
679.982592
421.359616
617.387264
370.180608
879.499008
383.984384
330.199808
907.389184
770.379008
822.374144
728.189184
606.948864
510.224128
352.697856
348.21376
469.242112
481.969152
395.166976
723.395328
332.124416
545.760768
919.49824
453.678848
811.27808
348.233728
533.082624
596.635648
598.938368
868.094976
574.934016
624.489472
492.476672
427.401728
396.577792
349.161472
494.261248
720.508928
792.26112
338.478592
688.638208
524.107776
321.534208
391.461888
369.18272
411.015936
414.710784
646.813696
336.127232
514.29888
617.519872
376.899328
657.490432
530.96064
563.973632
970.131712
325.69088
405.34912
361.525504
435.505152
421.124096
1591.333632
1164.5376
864.706816
726.010112
683.860992
1708.540416
997.473536
1368.78336
531.543552
265.611008
850.166784
874.105344
890.162432
1441.062656
587.069696
371.584256
803.815936
392.56192
1044.511488
992.272128
919.56096
1029.892864
593.832192
376.06912
758.21184
282.46016
387.812096
508.116992
533.774592
498.082304
565.816832
501.82016
682.444288
878.422272
1065.325056
915.641088
879.747072
1130.354944
778.983424
762.622464
343.334912
473.832192
552.821504
619.638016
381.748224
747.182336
373.325824
279.588096
384.338688
564.808192
467.79264
679.721216
803.826176
548.234496
577.570048
401.644288
320.884992
1314.412544
369.678336
438.422784
680.957952
756.55296
1155.140352
332.069632
632.738304
501.579264
624.78976
503.152384
786.235392
1647.33824
943.718144
487.9232
352.339456
648.214016
887.884032
1142.686976
1222.415616
520.114688
501.489664
979.12704
856.175872
1157.833216
527.688704
1238.091776
379.952896
571.49056
710.405632
768.116992
519.569664
407.26144
494.894336
1108.679424
333.7984
421.663744
1213.017856
954.13376
598.233088
792.909824
746.257408
1515.651072
1467.637248
1168.493312
784.201984
606.304768
542.319616
859.700224
452.977664
365.096704
482.848768
735.91424
609.703168
340.882432
1431.565824
723.848448
819.58272
228.73984
428.812288
696.415744
1706.252544
385.156864
1019.713792
879.720448
865.26848
720.265984
830.413824
378.875136
583.218944
934.963968
386.92224
1328.245504
485.676544
859.77472
819.299072
524.356352
766.129152
428.298496
563.22432
391.508224
1330.213376
1255.749888
1446.365952
1379.196928
1688.749312
1786.010624
1330.600704
1672.287488
1443.977728
1284.771072
495.676928
583.668992
545.316608
853.057536
813.827072
1068.206336
440.16
1318.739712
1122.038784
1604.647168
864.830976
518.055936
1378.098944
1599.447552
940.644096
988.316928
1152.157696
1032.54528
886.842112
877.64352
1343.875328
1244.597248
1274.087936
419.924224
1243.559936
809.14176
887.786752
772.533504
1134.40384
1184.327936
1209.504768
971.349504
1040.206848
1221.839104
1275.354112
1044.98176
751.263744
1348.521216
1001.014272
1391.69152
963.600384
923.137536
1538.877696
736.67328
1209.03808
1440.968704
1057.343488
1499.409408
1840.094976
1357.627136
927.175424
1845.893888
1257.9648
1230.916352
1344.439552
1603.959552
1774.468096
1295.333376
1613.753856
1436.166912
1396.041728
1704.594688
1196.563968
887.819008
1396.967936
883.871488
1028.85504
1115.71456
956.247296
998.12352
547.543296
1211.260672
359.66464
1245.315328
646.6688
1512.867328
1484.90624
860.25344
1268.6336
1278.896896
939.90912
1243.611648
507.451648
1564.656128
1411.696384
991.540992
1292.019712
1245.29792
763.996928
373.266688
1115.708672
923.296
1076.90112
614.597888
1712.195328
805.92128
476.438016
796.625408
1134.101248
1015.175936
860.078336
881.057792
839.786752
1430.612736
1014.3872
1276.178176
1052.715008
1005.627392
986.197504
1380.89344
1152.080896
1076.805632
1009.232896
605.657088
1754.904576
941.295616
1845.028096
1541.258496
1666.019072
1065.033216
1324.91392
784.011008
921.619968
1166.01984
1102.445056
1239.313664
1683.23584
1049.486336
1164.660224
1335.118848
1001.922048
1285.439488
1202.706432
1711.207936
1024.509952
1450.068992
974.261504
1324.197632
1345.905408
1245.510656
1739.04256
1450.253568
1758.491392
1705.453056
1498.65472
1846.804736
1215.277056
1542.983424
1047.81056
878.350848
768.162816
1647.700736
1053.652736
1462.715904
1251.99488
1011.868928
1274.258688
1316.720896
1292.09216
1134.419712
1541.17248
1183.512576
1000.060672
1318.63552
1207.851008
1089.940224
1251.084032
1212.468736
1144.571136
1675.718656
1670.220032
1259.28448
851.192064
1329.24544
963.109632
1035.115008
1825.886976
1683.438336
1502.271488
1439.766016
1486.145536
1726.916864
958.343424
1728.420096
1319.074816
1278.349312
1518.796544
1452.685312
727.107072
685.859584
1409.088
1062.480128
1146.063104
1756.155648
1326.687488
1381.574144
1389.79328
733.752832
1311.66976
1333.317632
1123.66208
1285.878784
754.496256
1477.470208
1257.501696
1584.696832
1705.367296
986.8608
1282.683392
1083.687424
1419.24224
1283.063296
1188.288768
1000.880128
579.862016
1808.62848
1357.075968
1240.204288
1394.449408
1710.04672
1461.942528
1248.055808
1412.521472
1254.783744
1427.55328
1327.248128
1024.996608
1664.973824
1644.85632
1270.865152
1055.0848
1701.229056
1350.488064
1528.20096
1738.045952
1687.21408
1248.230912
1157.93408
1268.528896
1475.115264
1594.723584
1247.40352
1661.910784
1518.52928
1474.141184
1618.717952
1255.618304
1205.452544
1399.31904
1284.758784
1456.492288
1643.03872
1496.451584
1623.600896
1618.652672
1699.83744
1285.764608
1152.49152
1162.167552
1601.790464
1706.766336
1744.82048
1460.54528
1499.057152
1353.357056
1216.341504
1361.791232
1442.496512
1757.631488
1469.295616
1461.72288
1539.90912
1501.327872
1540.849408
1730.797568
1598.92608
1475.081472
1385.037056
1519.5904
1553.321216
1326.258432
1553.4464
1799.321088
1785.153792
1475.74656
1059.906304
352.694272
494.863616
538.214656
393.532928
413.528576
328.217344
603.657984
332.338176
340.264448
496.829952
792.934144
528.976896
400.717312
725.226496
335.963392
364.148224
429.915392
512.176896
817.2416
537.658368
353.888512
639.615744
475.87456
767.817984
578.815232
467.681792
640.907264
707.159296
740.662272
691.164928
680.033024
722.830336
577.31328
792.832512
726.722816
742.905344
688.072192
546.566144
559.032832
411.653376
804.652288
693.571584
731.15008
834.079744
647.433472
636.071936
716.020736
331.228672
583.675392
626.513664
834.085376
483.628032
668.90752
556.517888
589.628928
570.312704
290.5408
730.814208
509.80224
403.07456
318.369536
385.572352
494.716416
344.141056
675.884288
587.198976
595.793152
399.02976
649.132544
766.03904
296.931584
664.652288
391.79648
689.632768
641.837568
872.608768
444.028672
720.585472
644.715008
751.011072
722.503424
412.615168
808.449024
881.648128
408.201984
503.528704
422.413568
419.826432
457.183744
584.44928
670.505216
497.811456
492.143616
547.780864
366.630656
759.386624
515.596288
583.101696
787.725312
543.60576
750.90816
346.052352
571.56864
603.64032
665.504
654.817792
697.796608
650.947584
847.54432
583.98464
618.826752
342.116608
849.321984
843.662848
456.179712
757.779968
640.562176
736.831744
651.756544
534.377216
342.126592
534.361088
743.830016
768.92288
615.048192
407.410688
706.084352
538.989568
651.743744
550.469376
462.614272
611.623936
488.436736
473.668352
639.01824
827.190272
737.143808
806.91712
392.275968
627.700224
562.929152
346.259456
318.9312
607.501824
556.769792
740.580352
350.526976
583.115776
755.911424
418.649344
721.381376
418.751488
639.514624
571.247872
668.542976
798.425088
667.136512
612.502016
362.27072
471.92448
710.701568
665.036288
708.041472
869.69344
494.826496
349.550336
584.43264
660.096512
691.540992
324.802816
457.147904
550.857472
638.440704
382.747904
496.236288
462.496512
453.23136
739.5904
761.9648
568.954112
488.587776
530.194176
701.5168
644.220416
669.444096
841.78432
685.88288
674.876416
794.072832
776.683008
466.352896
711.826176
817.4528
703.432448
506.9888
603.867392
562.441216
722.081792
540.595712
758.427136
819.897344
575.074048
682.686464
754.10176
629.942528
804.609536
639.299328
818.217216
722.347776
771.279872
844.38144
725.938944
746.545152
805.846016
603.23968
686.655744
607.997696
665.078016
789.873152
769.96224
853.70368
654.350848
691.697152
830.663936
727.122432
827.444992
600.492288
814.650368
849.878016
669.4976
833.578496
715.264512
375.319296
870.00192
517.497344
381.618944
707.428352
807.627008
900.144896
478.664192
515.788544
346.044928
405.054464
329.513216
463.166464
1093.32096
595.035136
422.461952
501.972736
471.55584
885.131776
501.890048
538.645504
335.20768
603.016448
385.044736
586.299904
502.819328
376.036608
397.82016
502.269696
559.289344
629.33248
562.640128
831.10272
347.393024
543.042304
486.090752
426.519552
546.675456
654.62784
422.016256
553.345792
393.637888
431.036928
584.914688
798.906368
1094.226688
734.139904
389.067264
398.17344
468.685568
788.119808
679.047936
609.82528
1265.237248
569.735424
616.774912
1089.054464
938.19264
1201.74976
412.228864
592.712192
470.858496
515.250944
639.025408
450.310144
397.505792
622.9952
787.31392
413.8944
682.210816
367.808256
304.60928
1230.875392
738.61376
738.17472
324.246272
586.153984
651.53664
396.576512
765.257728
615.959808
528.462592
636.643072
729.641216
622.861056
773.280512
616.406528
1056.277248
507.172864
490.395392
1356.761856
671.756032
985.467904
428.16768
1159.29088
466.729216
513.29408
614.340864
395.312896
929.202944
385.003776
475.973888
614.279424
1521.172992
411.712
588.260864
251.81824
766.1504
403.703552
597.221632
727.855872
874.9888
368.898816
681.195008
862.8608
832.905472
1630.907648
260.110336
674.628864
916.361472
830.251264
455.094528
937.616384
742.132736
1030.206976
487.387648
1452.31488
875.410944
470.278144
674.615808
610.987008
438.08128
596.771584
793.382912
563.871232
765.299968
1273.903104
806.007296
481.307136
988.84096
660.833536
626.347264
579.165184
706.397184
960.96768
290.280704
862.6432
731.591936
552.275456
1414.270208
1099.431424
365.523712
500.750592
1188.415744
483.555072
355.840512
623.31904
489.971456
641.905408
1747.712768
1032.860928
1283.736576
982.847744
813.878272
1520.19456
1126.93632
826.608384
1310.379776
1160.099328
1218.540288
1134.907392
1025.238272
792.145152
808.906496
511.190784
1132.361984
585.939712
1401.251072
1849.372928
986.125312
1829.366272
1441.951488
1719.972352
1391.584512
1799.471872
1126.553088
1419.703296
1335.419904
1419.702528
1857.730048
1392.797952
1385.072384
1279.973632
1728.474368
1531.533312
1502.097664
1503.1936
1820.470784
1484.314112
1214.431744
1742.948096
1472.996352
1417.787136
1783.907328
1715.132416
1566.107904
1514.92864
1453.954304
1479.821568
1752.436992
563.371776
1829.133568
1357.197312
1584.577024
1938.606592
1255.836416
1311.347712
1608.53248
1449.670912
993.358592
1207.867136
1791.588864
1427.529216
1207.64288
567.888128
962.911488
958.21696
831.880448
514.903552
880.527872
1084.330496
333.824
1281.920768
925.066752
1330.836224
1164.965376
805.211904
1018.93376
448.280832
431.532032
1414.286848
965.631744
1311.10144
1329.63072
749.534976
886.52544
1128.124672
538.193408
1475.499264
571.511552
297.840384
844.123904
1194.621952
1125.434368
1077.419008
972.39168
944.026624
997.140736
1208.410368
604.729088
638.864896
561.943552
638.924288
1665.160192
885.888512
1787.145984
446.26432
1518.288384
1428.53504
1526.611712
1162.667008
1406.812416
1247.893248
1186.964992
1059.198464
774.644736
1332.676096
1485.83296
1331.63392
1126.463232
1172.051968
1285.577984
1260.315904
1401.816832
1508.310016
1801.677056
1119.842048
1320.802304
949.93792
966.12864
1041.01248
721.404672
944.54528
1582.074624
487.452416
976.252928
1186.951424
1148.230656
1487.364864
863.533312
1393.082624
828.256512
1686.294528
1406.919424
1255.386368
874.134784
1274.3808
893.737728
1042.221568
1082.462464
1662.792704
1335.888896
1218.050048
1076.768512
1064.688896
1502.480384
525.149952
534.182656
1487.22304
1752.487936
1158.36544
1255.376128
1352.934912
905.478144
1110.905344
1693.84832
1760.708864
1502.416384
1153.001984
1253.945856
864.111616
1170.2848
1089.689856
958.665984
840.18944
1293.088512
1363.540736
841.799424
1097.856256
1546.8928
1640.784896
527.823616
1569.901568
1257.326336
383.17952
1989.541632
1118.65216
1428.884736
1836.513792
1949.811456
1378.020608
851.659776
915.890944
790.282496
997.158144
1163.872
891.253248
923.819008
1478.624
626.121472
891.008
867.605248
1345.15072
1346.567168
1045.886976
1441.908224
1480.456704
1244.583936
1085.277184
1129.101312
1610.11328
1227.391744
1646.832128
1026.967552
1361.715712
1236.249088
1682.790656
1050.975488
1466.78144
1746.403584
1410.747904
1818.11968
874.8928
1749.083136
1352.33664
897.98656
683.845632
427.144448
1689.561088
1580.128
1616.250368
1827.643648
245.669888
893.19808
1122.665472
1111.047936
1289.379584
256.380416
1390.676992
1452.709376
1112.507392
1433.904128
1094.08128
1258.08384
1213.939968
1015.011072
1288.06144
1034.92864
1628.444928
1219.026688
1092.980736
1173.201408
983.632384
1130.883584
1300.025344
463.060736
1715.10016
1392.951808
1245.455616
1269.248256
1596.9408
994.243584
1924.255232
1684.323072
1024.238592
1658.716416
1635.866624
1626.796288
1683.743488
1699.632384
1121.521152
1775.774976
1266.589952
1638.069504
1541.41056
1413.423872
1291.680512
1811.797248
1139.497984
1442.715904
1415.656448
1140.566528
1109.691136
1527.73504
1737.13664
996.119296
1566.154752
1250.152704
1421.086208
1220.447488
1795.58528
1474.85056
1773.423104
1759.356416
1418.298368
1766.778368
1539.502592
1861.608192
1339.699968
1766.306816
1917.370368
1582.782976
1079.087616
1195.018496
1957.30944
1756.194048
1650.922496
1895.044864
1878.752512
1082.46656
1176.503296
1873.77664
1837.161984
1935.359232
1552.194816
1188.251648
1211.655168
1375.136512
1181.84704
1206.182656
1184.780032
1176.2048
1351.952896
1685.974272
1916.72448
1215.195136
1798.84928
1723.9168
789.431552
486.838272
339.456256
741.906176
436.246784
731.479808
617.108224
744.11264
519.726592
652.483072
248.749056
679.583232
599.356928
902.407936
378.681344
856.904448
693.829888
747.262464
912.975104
638.39744
724.546304
655.259392
694.292736
794.460416
603.734784
363.526912
404.942848
763.906816
811.349248
472.33664
650.169088
512.201216
434.226944
789.868288
432.457216
788.733696
709.037312
611.75424
409.363968
578.171136
567.042304
639.487744
512.503808
658.426368
598.187008
618.224128
605.052416
601.220096
838.228224
629.334016
925.536768
624.702208
476.895488
814.973952
596.461824
809.847552
517.864448
350.656256
326.932224
642.600704
448.818176
765.43872
370.87872
556.122624
698.817536
653.477632
616.162816
832.372224
586.275072
676.223488
897.516544
597.54368
745.670144
781.087232
505.475584
590.704896
598.169856
736.925184
887.825664
668.90624
810.1312
737.83936
728.724224
890.87616
752.707328
731.331584
750.8864
413.944832
931.330816
559.866368
569.937664
506.568448
350.191616
821.001728
597.615872
778.363904
549.530368
366.810112
507.390464
695.867392
492.430592
685.439232
708.723968
395.169792
476.680704
827.875328
351.5968
764.078848
349.632512
435.04256
768.270848
674.498304
470.18496
952.768512
692.105984
451.218688
617.128448
829.351424
742.405632
459.488768
493.727744
588.955392
763.788288
259.159296
748.07936
765.4784
717.779712
702.764544
767.507712
692.10752
763.338752
737.629696
724.375552
712.136192
677.6768
838.302976
494.232832
728.749568
673.618688
438.756864
522.486272
739.366912
862.182912
876.381696
686.364416
867.835648
703.341824
770.610944
857.004032
473.538048
661.868288
343.46624
281.307648
794.725376
442.700288
804.131072
414.499072
442.44864
458.816768
458.841088
847.344128
641.444352
412.46592
473.431808
485.787392
852.104448
630.64704
386.55232
473.413376
494.262016
458.481408
608.148736
527.694848
809.385472
491.46112
473.55136
444.707328
712.305152
892.728832
500.814592
799.23584
432.481792
838.818048
387.722496
718.988544
768.207872
779.346688
705.852672
806.91968
734.037248
726.049024
780.462592
494.481664
678.393344
417.79456
782.59328
691.653632
622.45888
669.815552
380.652032
798.437888
709.167616
681.430016
430.99392
710.37056
744.080384
776.807168
785.131264
879.353344
643.965184
649.168896
726.9504
318.863616
635.137024
332.548352
807.150592
613.73056
445.084928
754.68288
417.68192
557.740544
329.516544
829.249024
947.91936
318.668288
405.604608
553.831936
510.188544
838.258176
639.463168
589.033472
345.591552
617.239552
416.366592
456.994304
738.694912
548.816128
629.357312
593.09952
398.967552
808.141056
614.336
307.75296
624.831232
381.828352
711.112192
421.301248
395.014656
1036.370432
877.210112
332.484864
438.83904
449.719296
481.50272
434.44224
777.405952
338.526208
678.08
520.426496
374.995712
969.418496
337.310464
346.972672
483.828992
368.936704
992.986112
313.829888
910.433024
1378.850304
641.477888
405.145344
352.621312
1190.875648
1072.960768
1780.51456
1101.037056
1792.40448
1365.659136
848.383232
752.594432
1714.46656
1906.646272
1734.511104
1085.887488
875.184384
1661.713664
1268.323328
1064.551168
1061.70112
1694.012928
1460.356352
1715.086592
1653.37088
1020.354304
1425.189376
1085.219328
1884.876032
324.952832
893.31584
360.911104
546.475776
1478.10944
1490.202624
1017.8624
837.372928
865.085696
665.481984
770.039552
273.750528
1381.490432
926.749184
583.769856
1368.908288
977.965824
840.086784
1906.63296
1551.525376
974.055424
1736.05504
1581.242112
1744.559616
1031.331584
751.6736
965.652736
1119.554816
294.55488
559.217664
827.261184
1581.705984
496.30208
1268.078592
1096.073216
562.043904
1164.655104
1088.265984
557.319936
877.256448
1162.498304
470.83776
770.150912
641.860864
573.432064
1320.537856
1313.387008
1637.61792
776.181248
814.94528
718.738688
1763.379968
796.671488
876.803072
774.178048
1046.478336
1392.146432
1077.77536
460.071936
527.728384
919.80288
601.972224
646.64576
1166.937856
1002.78528
427.824384
346.887424
1121.380096
918.119424
313.745408
1482.81088
1093.57824
382.849024
820.828416
913.723136
569.375232
750.47424
1150.48448
856.67712
1403.732992
1124.06016
1811.932928
1457.907712
1738.678272
982.122496
684.286464
570.355456
314.54848
509.80992
617.268224
1123.915264
545.414656
298.608384
410.191616
454.236672
478.292224
382.49088
948.885248
374.06848
384.877824
865.176832
1395.696896
1686.04032
1740.830976
783.112192
932.873472
508.853504
815.264512
1373.018368
631.485696
1016.777728
657.320192
1322.958848
955.066112
1117.90592
1444.180224
992.363264
688.457728
783.107584
356.094976
405.932032
696.578816
598.984192
912.323328
669.581056
462.319616
558.185216
758.056448
688.836864
520.014848
708.656128
1255.619584
448.484608
1274.608128
365.419264
656.369408
643.60064
524.157696
696.700928
501.90336
432.242688
819.774976
551.876608
779.954944
874.32704
1287.907328
901.376768
1717.908992
1714.392832
987.355648
667.344384
624.665856
1751.207936
605.36448
963.127296
1054.246144
758.444032
996.281856
656.631552
957.657856
857.760512
1406.719488
1683.042304
489.540096
1675.02208
1003.08608
763.885568
1852.90368
826.938368
1725.861888
1372.853504
2040.567552
1661.811456
1262.53312
1313.1904
1828.631808
1817.257216
1895.308032
1197.881344
1586.020096
1355.127808
2022.25536
1177.8176
1824.812288
1525.31456
1015.547904
1445.766144
1475.808256
1552.430592
1571.957504
1800.497152
1685.741824
1873.454592
661.735936
1408.265472
519.89504
1218.394624
968.406784
1733.063168
1025.960704
1557.696768
1806.103296
1746.805248
1302.610176
1945.825536
1744.434176
1903.431936
1530.83136
1061.439744
1125.515776
573.329664
1250.255104
1156.036864
505.552896
846.322688
860.243712
1741.438976
1074.952448
1187.339008
842.759936
1378.07488
1005.215744
944.954624
943.050752
1094.573824
1555.850496
1331.206656
944.449024
1088.176384
1406.968832
1697.591808
937.375488
1957.764864
957.425664
1092.18816
1743.976704
1169.906176
704.601344
1789.298432
1319.637504
1759.465216
1732.123904
886.742272
1702.048768
1515.228928
1863.55072
1418.919936
1295.733248
1424.395776
1888.287232
1848.516096
1867.872256
724.813568
1749.332992
1632.924672
715.298816
1050.717952
638.91712
1018.24128
1918.95808
1409.595648
1824.521728
1018.704128
1262.278144
1777.421056
1570.35392
1781.342208
1387.008
1746.837248
1354.915328
1255.907584
546.304
1508.96512
416.520704
506.752512
1179.497472
1073.884416
1711.157504
1463.667968
1767.09248
1438.449152
1023.113728
1074.647552
980.584448
1332.619776
1276.77312
813.256704
1726.89152
1297.082624
1492.4736
1090.242304
1791.254016
648.123136
789.485568
1525.36832
1328.159744
1177.700096
2024.683264
1104.737792
1096.564992
1513.21984
1702.945536
1268.824064
1801.722624
1584.300544
2002.808832
1246.931968
1938.099968
2039.5712
1883.875072
1196.209152
980.908288
1311.4688
1192.671744
1138.988288
405.753088
461.491968
1735.691776
1800.113664
1442.701312
1649.311488
1335.498752
1885.612288
1808.013056
1111.447552
1374.39872
1534.84288
1178.619904
981.05728
568.191232
1807.668992
1838.684416
745.694976
1287.552
1480.740608
1719.557376
1823.687168
1513.129472
1642.939648
1547.549952
1209.2544
1796.243968
985.018368
864.393472
890.219264
1136.93568
1065.444864
490.80576
1602.325504
1528.691456
1203.18976
926.49216
1277.508352
1839.175424
1928.774912
1198.099712
652.594176
1212.233728
1133.823488
1230.21312
1182.971648
1670.125568
1368.566016
1346.47552
1330.145024
1186.644736
1329.178112
966.270976
1872.357888
1450.97728
1862.84032
1223.561216
1453.262592
1575.149568
1134.766848
1238.985728
1954.002688
1868.327168
1506.744832
1349.851392
1523.709696
1346.560256
497.539328
1009.738496
1109.12128
802.05184
1134.36416
749.940736
1760.87168
950.536448
1076.602112
831.252992
1080.375552
1462.752256
1089.40032
1845.771008
1264.634112
1083.471616
1905.343744
431.030784
442.472192
1179.835392
1973.976832
1497.30048
1926.85696
1305.221632
1063.672576
1662.436096
1384.083968
1255.912704
1513.181696
1701.449216
896.570368
861.038592
1747.028736
845.580544
1888.335616
1530.710528
1804.996096
1200.136448
1703.822592
1195.574272
443.781376
528.120064
686.648576
744.539392
815.945984
520.601344
753.596672
647.179264
397.1456
854.052096
482.924288
779.648
756.18688
883.34208
904.196608
635.107584
817.428224
618.620416
405.008128
914.96192
674.256896
301.399808
665.575168
558.504192
565.188864
747.146752
816.151552
467.384832
588.055808
834.80832
561.440256
408.692992
502.111232
368.548608
453.680384
429.067008
652.636928
502.017792
581.819648
741.669888
341.3952
532.694528
514.30272
410.359296
911.204096
620.092672
711.795968
580.41472
850.903808
982.624256
445.536768
536.739328
749.58464
516.111616
904.24704
689.36064
758.94912
401.48736
629.871104
514.248704
622.001408
651.024384
637.855232
794.389248
959.937024
608.717056
780.424704
501.412352
811.618816
919.783936
716.95872
565.801984
767.806208
376.157696
621.281024
372.077056
775.160576
405.798656
559.468032
855.740416
722.71744
826.446592
309.937152
890.759936
846.6752
662.895872
759.565056
532.64768
448.378112
852.448512
394.800384
408.583424
486.920704
536.8768
419.24864
345.984256
749.32352
589.41056
716.353024
395.058944
391.928832
647.575296
602.607616
781.767424
630.368
657.609216
485.344768
352.641024
515.493632
875.974144
526.642432
388.258048
623.878144
855.898112
742.76608
360.613376
823.012608
476.644608
649.024256
375.421952
484.008704
885.357824
408.140288
321.214208
601.692928
599.112704
758.81472
555.321344
777.880576
792.631552
328.726272
704.709888
702.159616
518.996992
929.705216
429.694208
807.0848
718.493184
664.9216
854.51008
578.512384
788.49024
465.609472
763.516416
826.719744
576.887808
867.27808
619.910144
581.644032
960.999936
747.459072
765.056768
671.13216
911.005952
847.59808
609.912064
825.78048
675.255296
790.475776
905.199104
291.982592
833.357312
738.778112
832.337152
663.915264
669.784576
486.952448
797.612544
765.235968
868.317952
723.602688
531.505664
752.876032
843.193856
782.172416
707.810304
742.743808
492.365056
857.52576
846.068224
608.559872
643.024384
555.196928
927.436032
925.270016
275.582208
848.03968
609.664512
652.90112
373.309696
458.72512
331.0464
652.443648
857.522432
724.48
553.425408
377.344512
472.125184
728.5312
814.496256
689.36576
541.664768
341.504768
896.834304
801.813504
365.474048
782.278144
559.889152
811.968
934.775808
380.237824
590.955008
791.95904
660.782336
824.450816
285.680896
666.964736
687.583744
763.835904
801.739008
478.958848
692.931584
596.343296
564.74624
431.250176
517.844736
503.705088
658.31168
753.124608
648.882688
525.653248
589.006848
438.238976
610.666496
898.488064
405.624832
432.459264
742.41152
644.571904
349.758464
290.784512
334.630656
978.981888
905.5808
435.494912
524.587776
356.669696
459.855872
1659.94752
458.147072
806.704384
227.314944
328.95872
878.289152
358.187776
301.219584
410.053632
605.698816
402.396928
353.116928
502.318592
450.621696
725.304832
794.417664
835.443456
709.117696
593.040128
414.8672
1369.676288
1046.916096
756.471808
1192.873984
613.400064
779.644928
758.687744
1791.26784
528.337664
1265.559808
622.493696
1874.208512
713.893632
629.981184
1854.616064
1180.83328
1172.663296
1158.048
1327.595776
1082.53312
1145.749248
290.053888
445.010176
933.90976
810.669312
696.243968
1694.619136
734.640384
365.254656
664.847104
426.138112
774.33344
325.297664
541.059328
873.703424
589.446656
325.495296
400.758784
1925.553408
326.942208
1355.448576
1000.737792
1885.679616
610.138368
564.008192
619.305472
1348.2304
609.622528
1075.472896
625.302016
1224.849152
960.671488
1353.796608
1203.831552
567.482112
1097.069824
1068.607488
1164.690176
1221.357056
1541.83424
1318.192896
1419.383808
1177.810176
1551.52768
1925.871872
1425.275904
359.910144
614.188544
549.412352
484.148736
415.683584
412.677888
549.417984
1303.368448
662.293248
920.765952
567.629568
308.654592
1018.618368
752.27008
385.11488
653.35936
454.794752
817.759744
1053.651456
805.326592
1116.793856
1182.64064
676.38784
988.804096
1255.089664
566.102784
764.411904
772.079104
1357.711872
412.4544
1204.845056
702.9248
877.718528
412.448512
522.806528
678.0224
521.009664
1003.047424
1056.517888
1401.63328
924.68352
985.960448
809.374208
1023.66848
371.588352
1072.613376
987.600384
1393.771264
774.981376
1771.090688
772.473088
1197.730048
1052.42112
988.085248
1808.584192
1693.847296
1640.849152
1445.298432
1174.973184
1900.06912
1476.737536
1321.09568
1359.450624
1764.859392
1644.54144
1387.046912
1397.080576
975.507712
1121.330432
1395.473408
1511.995392
1747.898368
1797.030656
1615.07072
1735.990016
1761.795072
1725.649408
1595.512832
1762.788608
1653.392384
1554.78528
1441.133056
1799.109632
1437.461248
1470.075136
1659.693056
1675.3408
936.398848
1591.24224
1839.801088
1839.7696
1512.353024
1362.923264
1557.490688
410.834944
1382.661888
573.464832
1546.407424
1685.887744
1572.5504
1458.796544
1681.556992
1642.665984
1695.044096
825.566976
1653.303552
746.169344
1857.654784
1449.532928
1667.533568
1050.358784
1713.13152
1638.10304
1819.36768
1681.889792
781.755136
1701.048576
1554.888448
1706.613504
1709.12896
1406.441216
1254.77376
554.505472
493.113088
465.8496
1536.10368
1353.30816
924.6912
636.227072
979.478272
865.410048
597.9136
800.260096
750.607104
481.796352
952.12672
1477.379584
1126.266112
1250.240256
573.733888
757.850112
1021.577216
1158.946048
1140.57088
460.836864
1234.411008
1198.092288
1583.636736
1452.442112
1179.392256
1299.238144
1524.092416
1000.85632
761.099776
1290.828544
1324.937472
1435.936
1062.349824
597.377536
1188.077568
1722.167296
1517.28256
1722.348544
1394.74176
1420.884736
1363.768576
854.178816
1057.439232
843.656704
1050.003968
671.949056
1019.151872
740.650752
1042.887168
375.759616
1181.829376
640.76288
1297.577472
760.305152
1170.650368
1027.134464
1264.495104
1481.9456
1025.63968
937.07136
1128.451328
916.580864
801.085952
985.449472
1300.15616
1084.338944
1193.538304
1093.575424
1093.764352
1237.239552
1285.086464
1513.435904
626.915584
584.971008
588.454144
1820.594432
820.280832
990.989568
662.991872
497.017344
546.203392
1112.6016
849.850112
1013.861888
681.631232
1261.298944
601.627648
769.4976
858.365184
1199.103744
645.42592
731.461632
885.209088
958.7712
1716.95616
993.90976
1044.718592
912.873728
1593.120768
918.902272
1560.519424
1381.923072
1578.204416
1679.505408
1690.61504
1585.29408
1465.094912
1775.89248
1609.329664
1428.590592
1454.815744
1381.118464
1846.237184
1467.609344
1723.927552
1666.228992
1480.760064
591.958784
1548.725504
1794.68032
1357.114624
1742.574848
1333.814272
1799.383296
1280.252672
1537.912064
1642.543616
1700.038912
1339.547648
774.408448
697.294592
1406.53696
1439.544832
490.556928
576.150272
797.879552
1373.530112
669.213184
796.750336
520.359936
458.006784
881.978112
748.1664
636.306688
1246.887424
1737.208064
925.09696
580.428288
1038.080768
1597.762048
1578.585088
1354.652416
1092.333056
1520.356864
1274.212096
1519.312384
1358.846208
496.586496
1288.361472
1238.09536
1686.954496
1296.236544
1801.879552
1723.058432
1465.44384
1388.960256
1389.62432
1527.51872
1138.201856
1723.146496
1174.892288
1821.19296
731.0272
897.498112
873.1136
618.233856
1216.923136
1083.348736
1195.72608
949.061632
1092.801792
807.439872
1681.264896
977.21856
1748.438528
916.396288
1033.37472
1341.596672
1755.344384
1402.761984
907.154432
1368.60928
1546.946304
1511.830272
1281.005568
636.36352
916.167424
774.435584
976.94464
1081.95584
1108.681984
1278.03008
1495.995904
1567.979264
1441.69472
1287.724288
1719.015424
1177.864192
1299.304448
1402.643456
1359.26016
1175.05536
521.011712
1732.39424
340.699136
1797.357824
483.981568
1484.597504
754.540032
937.293824
450.326784
1088.43392
1049.27232
1100.819456
1153.362688
1093.495296
1437.070848
1030.715648
1608.98816
1357.115392
1085.82784
1347.490304
1476.744448
1669.75744
1052.776704
1287.136256
1267.05664
1136.001024
1210.368256
1245.77664
869.407744
1194.590976
1210.36672
1201.028352
1155.24096
1465.908736
1720.389376
1346.708224
1448.853504
1228.795136
754.971392
1690.181376
1087.152896
1208.985856
1490.063872
1485.180928
1834.96192
1315.822592
1144.861952
1245.759488
1034.989056
565.540608
552.840448
314.37568
865.019904
826.811392
329.830144
513.366784
535.806208
751.24352
841.236992
534.226432
597.30688
697.545216
794.629632
743.330816
558.116352
553.220096
590.715136
712.381184
773.872384
744.459264
345.32992
415.99104
552.984832
737.343232
424.70656
485.206784
690.18368
878.596352
329.140224
376.759552
336.709376
527.812352
547.51744
296.213504
594.589696
824.789504
524.292864
613.766144
789.690368
470.299136
809.083904
749.337088
863.764736
825.958656
515.955712
495.797504
760.320256
939.6928
750.678016
713.48992
695.300608
647.556096
863.753984
449.698304
741.234688
710.547712
623.490304
742.160896
501.970176
676.493824
748.447488
752.766208
595.921152
847.26912
748.20736
646.459904
686.90048
597.9904
786.738688
665.504512
739.119872
579.767296
669.127168
879.643648
637.0432
363.485184
685.884928
878.676224
865.028608
710.163712
528.883456
654.157824
780.892672
717.844736
697.966848
634.773504
736.488192
551.337472
544.792832
669.343232
768.968192
702.567168
818.04928
675.803904
771.802624
689.625856
801.92
884.785408
427.002112
648.31232
578.727936
785.005312
924.592384
602.7072
524.30976
636.236032
585.462272
476.576256
683.618816
369.410816
717.805312
628.562176
669.485056
749.202688
369.807616
350.935552
495.850496
339.760896
352.073216
603.070976
389.96096
499.0336
357.140736
534.333952
686.154752
713.155328
409.604096
547.474944
637.688064
634.774528
803.926784
607.001344
365.272064
517.083904
591.055104
495.833344
689.292032
856.436224
811.347712
624.256
631.609088
645.703424
524.197376
750.292992
728.4672
555.316992
600.260864
769.67168
619.31648
627.662336
677.549824
768.514048
832.507648
581.88928
578.959872
778.330368
635.649792
867.262464
791.024384
290.523392
579.236608
307.633664
543.326976
647.46624
497.699328
725.996032
662.742016
617.00096
761.910784
416.832
411.08096
564.383232
417.152768
546.044416
489.942272
734.034432
709.318656
824.72832
769.933312
596.697856
730.378496
780.939008
712.252672
820.523776
610.651392
738.322176
723.865088
875.973632
676.598016
402.566144
771.259136
754.993408
781.715456
414.771456
731.699968
659.961856
761.543168
874.049792
744.081664
699.891456
709.669376
597.476352
382.823168
881.120256
514.269696
402.962176
569.505792
498.742016
588.392704
362.035712
282.235648
487.980288
478.871296
859.769856
503.103232
747.873536
689.605376
772.00512
728.030976
437.925376
714.727168
325.407232
320.40704
776.439296
528.76672
537.551104
488.616448
624.832512
783.24864
571.035392
730.454784
563.7888
898.685952
733.865472
361.87008
287.669248
696.65024
785.306368
577.004032
396.544512
235.549952
483.772416
680.38784
341.314816
529.70624
1109.741056
289.580288
385.483008
1666.717184
271.12064
471.945216
375.533824
514.56768
521.305856
476.60288
592.265984
409.682176
299.567872
512.66432
1538.13248
385.7344
1424.027904
1339.45856
834.76224
1441.461248
1367.974912
632.660992
1639.67488
905.739776
1148.376576
371.67232
1381.141248
1090.976768
1374.438144
1252.443904
1316.93696
1418.170112
512.018688
1418.384896
1522.913792
1150.757888
1429.468416
551.810304
324.507648
607.456512
477.254912
343.630848
1456.313088
497.74336
561.560576
499.897856
778.550016
712.617216
325.97248
600.405248
1296.936192
500.563456
967.515392
605.589504
1344.76288
368.225792
680.307456
332.329216
377.311744
464.32768
456.387584
1437.303296
465.13152
739.724544
1144.941312
752.687872
870.154752
367.639552
491.778816
324.687872
356.554752
1261.280256
381.8368
573.308928
482.448384
712.240384
579.306752
520.485888
619.20512
396.97152
508.871168
343.859968
1102.061056
502.90944
611.783424
312.972032
529.862912
584.66048
1065.722112
788.521472
933.473024
548.957952
1240.401664
1057.24544
1301.311488
790.767616
850.412544
1801.048832
1388.022784
1316.8256
288.784384
299.530496
754.970112
455.164672
414.515456
1439.647232
1143.142144
980.173312
735.391744
638.073088
1214.322176
646.72128
1125.133056
915.620096
1308.642816
562.239232
1351.998976
1785.444096
932.064256
1325.582336
900.53888
494.27456
1769.83296
1078.097152
776.835584
404.489984
1024.093952
1336.73216
1261.7344
390.873088
1269.59744
1039.46752
312.260864
304.109568
537.22624
870.448384
595.804416
373.427456
708.459264
336.460544
1153.631744
745.362944
700.52224
995.373056
1506.640384
1095.866624
1045.217792
1513.0432
1364.665088
745.213184
1497.985024
980.045312
784.443392
1750.771712
816.225024
1436.961536
1087.401216
471.427072
619.575552
1542.528512
776.009984
748.81408
627.51872
461.000448
1476.298752
417.88544
1704.77696
843.559168
855.184128
956.345344
693.421824
600.945664
1197.76896
403.01184
369.504
483.767552
1381.023232
1104.94976
533.782784
1379.012864
1537.297408
384.119552
524.823808
1298.065152
1060.428544
675.730688
1192.995584
1141.45536
475.5392
436.425728
960.202496
1329.17888
1344.026624
1257.661184
1205.856512
584.859904
773.106944
1036.25984
1271.143424
809.637376
1169.455616
799.609088
672.375296
1507.122688
732.048896
412.691968
1343.10144
876.387584
829.056
1230.018816
1183.392
1737.880576
617.485824
1757.389056
1613.054976
1232.329728
718.785536
1363.467008
1559.31904
1402.283776
1789.30304
1386.480896
870.373632
1542.244608
1689.878528
1490.523904
1867.304192
1539.4368
1550.991104
1646.077184
1355.837952
1308.570624
1534.128896
1208.832768
1260.776192
298.529536
905.693952
863.66976
803.369472
750.787072
1395.51488
1374.507776
1048.03328
1071.597312
1347.36384
1109.488896
1305.754368
589.134336
1872.29184
1103.260672
1460.170496
1404.378112
1692.063232
1373.581056
985.308672
1177.0432
1473.393664
1103.354624
339.399424
1395.774464
1355.225856
1340.698368
1860.309504
1434.32704
1668.080384
1136.780544
578.329088
984.611584
1477.271296
582.868224
1520.260864
947.025664
1345.173248
1328.32
1903.422208
1539.197184
1648.510976
1781.579776
1871.461888
1168.256256
1642.65728
1565.332736
636.554752
1495.891968
1130.872832
1488.131328
1534.110976
942.382336
1472.977152
1016.174848
1687.438336
611.735808
1624.799744
1217.015808
1396.2624
1221.257216
553.235968
624.081664
828.592896
909.758464
1431.8848
1095.888384
812.254976
1432.328192
1209.522688
1572.41088
987.515648
1117.340416
1593.254144
826.806784
1836.685824
1265.78816
790.598144
1031.56864
1280.77184
1138.449408
1227.821568
1403.984896
1063.625728
1001.280256
1069.751552
985.658624
629.625856
1637.062912
1504.0512
1345.219584
1703.761152
1111.929856
1187.14112
1160.368384
1273.321984
1686.26688
1019.658496
996.152064
1230.483456
1155.863808
1458.954752
1444.036096
1036.14848
1272.74496
1510.587392
1271.224832
1330.797056
1790.434048
884.991744
831.794432
1445.668352
680.185088
1073.772288
1652.8448
1315.640832
1733.73312
446.279168
773.525504
1432.308992
1325.274112
1355.234816
1645.41184
1599.372544
1757.724672
1078.38976
1398.733056
1715.715072
1340.068352
1488.066304
1585.275136
1539.373824
1770.313216
1619.149312
1539.50464
1694.479104
478.351616
1472.873984
1549.470976
577.799424
1412.738304
625.364736
1584.72448
1436.141056
1544.480256
1427.28192
1531.08352
1403.245312
492.798976
1261.882112
1425.526272
1178.8096
1507.863296
1717.943296
1257.836288
348.634112
1007.256576
780.826112
461.100544
551.776512
1174.386432
836.453632
1273.44128
1154.367232
745.888512
1016.322048
456.273152
904.979456
842.899712
1235.321344
966.16704
1113.100288
1375.33568
1240.315136
1171.126784
1251.964928
1019.567872
1509.845248
1149.048576
1083.172608
764.552192
1284.34688
1773.312768
446.882304
310.568704
1511.273984
1509.700608
641.698816
1639.361536
1774.124544
1283.843328
1349.704704
1757.457152
1864.804352
1637.474816
1945.833984
1542.912512
1457.954304
1504.048896
1713.260544
1761.451776
1921.702656
1446.408448
1439.007744
1342.332928
1507.984384
1472.706816
1597.836544
1746.540032
1755.06944
1613.059328
1282.041088
1775.701248
1626.098688
1698.26432
1232.319232
1366.525952
1815.512064
1597.835008
1616.06144
1202.98368
1805.842176
1560.944384
1444.818944
1804.7232
1750.874624
1472.758784
1620.696832
1883.024896
1538.573312
1612.377344
1630.312704
1542.483712
1505.673472
1311.309312
1379.436032
540.689408
1823.595776
1354.345216
536.89216
323.268608
466.316544
303.777536
338.870272
497.127168
637.658112
403.143424
618.770688
732.737536
340.836864
543.853824
365.901824
650.78016
769.617408
546.528512
682.93504
662.395904
367.386624
314.584832
371.829504
459.489024
539.321088
923.92448
297.996032
420.008192
765.11104
610.586624
709.969152
577.117696
596.689664
699.656448
479.690752
617.3376
427.872512
725.785088
729.18272
664.250624
754.188288
840.241664
645.561088
636.107776
754.272
865.977856
601.12384
632.787456
288.289536
598.641664
561.27232
748.594944
645.61536
744.795648
706.168576
583.936256
614.766336
292.904448
799.9872
566.18624
695.162112
526.496768
636.487936
359.12448
440.428288
390.408704
369.622272
340.671232
478.82368
302.934528
703.712768
471.256832
528.589056
713.592832
306.423552
627.633152
738.670592
729.168896
479.610368
324.742656
560.739072
300.583168
349.810432
361.824768
419.771136
420.055296
309.910016
632.418304
511.024128
514.830848
655.982592
520.54144
571.9616
716.561664
566.929152
852.517632
757.597696
651.869952
402.461696
731.940608
825.706496
821.227264
497.337856
637.113088
733.707264
788.057344
700.98816
741.401088
835.757056
586.199296
361.44768
400.717824
411.756288
285.82272
466.387712
884.344832
823.747328
680.310272
522.441728
659.364608
548.586496
853.418752
520.50304
466.902272
682.308608
722.959616
796.428544
651.988736
730.588672
304.056576
791.154176
831.898112
616.861696
596.960256
750.480128
524.73344
867.30368
681.593088
815.219456
430.73792
734.831616
297.7664
534.096384
456.900096
648.658688
457.098752
755.088128
579.305728
622.9952
370.76864
825.766656
718.6816
568.993792
835.33184
511.780608
541.161216
821.788672
663.472896
659.237632
779.710208
685.051904
734.576384
456.019968
820.27648
314.902528
746.761216
419.459328
617.439744
793.417728
625.664768
744.87552
419.705344
487.700224
646.874624
654.471936
539.208704
682.57408
352.409856
755.623936
690.143488
395.959296
698.231808
764.562176
786.481664
525.833216
920.806656
380.66176
595.196672
455.481088
537.359104
689.287424
502.910464
528.19968
783.778304
576.7872
538.238976
643.96544
551.96544
783.752448
556.628736
863.997952
693.190144
708.771584
377.92384
748.284672
826.822656
761.52576
611.001344
724.392704
731.272704
725.790464
412.35456
782.765312
811.773952
501.651968
725.297408
722.642688
784.365568
742.185216
699.83872
863.979776
858.488832
579.078656
824.34176
653.31328
794.04032
508.093696
790.016768
537.159168
783.70688
837.49888
833.747968
691.890176
635.592704
772.315904
866.129152
689.088256
689.024768
786.016768
724.382464
792.024832
794.0096
534.818048
655.853568
488.134912
324.368896
1151.184128
372.79232
411.167232
494.218752
464.385792
543.424256
602.855168
379.008
1367.53408
558.759168
1240.879872
459.6608
519.47648
774.47424
374.537984
896.909568
620.894208
1110.93632
835.785472
1080.16896
279.398912
343.034112
495.188736
562.974464
477.424896
562.760448
307.819264
398.428672
819.40096
724.019712
476.1408
384.548352
531.64416
849.262592
749.910784
439.158784
1167.800064
331.750912
1270.354944
1105.9328
1079.92704
647.47392
508.393728
840.81536
1075.824896
1213.35424
1542.927616
538.652672
642.968832
1286.641408
695.291904
1297.960704
656.374528
1456.24448
1263.206912
320.931584
678.7648
1165.392128
1392.650496
719.671296
1024.228608
1452.622848
1429.611008
1448.852224
372.941824
799.754752
1228.384512
1432.198144
1433.705984
1113.087488
521.808384
1837.876736
1242.780672
1598.703872
1332.800256
1137.0624
1582.915328
1308.05504
1757.19808
1162.795264
1459.124224
1020.222464
1136.766976
1922.897152
548.067072
1175.0848
627.383808
962.549504
559.035648
1304.508672
1227.83488
1638.793216
821.029632
866.965248
1559.260928
1564.131072
1542.838272
1044.444672
579.811584
1330.757376
940.054272
865.038336
388.745728
911.11296
1246.345984
847.625984
524.806144
1006.988032
843.805952
719.573504
828.26112
1268.963072
302.866176
717.406976
298.333696
410.02496
464.85504
1000.500736
453.669888
603.937792
611.034112
539.961344
407.475968
658.737664
1121.019904
1102.09152
407.455488
421.774592
1140.609536
380.098304
1266.538752
748.386048
611.833856
513.018368
292.963072
1194.783232
706.31808
355.524096
656.8128
367.041536
1090.253824
565.270528
484.399104
643.965696
642.44352
1059.590144
1197.897984
934.74176
617.819136
723.861504
1467.269888
714.784512
606.454016
1519.605504
688.724224
544.370688
789.597952
1260.473088
1092.962816
1345.554944
1517.837056
1296.671744
826.435328
1096.169728
1041.26464
1829.3184
1707.248896
1789.559296
859.132672
1815.904
1590.765056
1264.776704
1616.472064
1835.527424
1272.527872
411.000064
532.701696
1062.98624
840.9024
734.900224
1016.458496
1520.98048
516.802304
898.044672
342.204672
356.161024
348.292352
898.60224
1363.26912
380.125184
596.554752
1507.894784
566.897152
400.999424
943.721472
866.619136
326.541056
1132.197888
1515.851008
722.122496
1048.23808
1122.443776
1317.915904
512.929024
1001.344512
779.865856
573.862144
1237.842688
1547.34848
790.045184
597.997568
1335.564032
1226.975232
981.385728
889.432576
454.887424
856.283648
275.719936
1139.30496
565.663488
1270.418688
1178.097408
592.8384
474.570752
1613.014784
1020.2816
1246.267904
656.703744
1580.346368
1343.59552
692.584448
1700.33792
918.245632
1055.190016
1409.200128
987.805952
626.92352
606.663424
394.206208
810.682368
619.854848
1671.10656
1201.062144
491.052288
1195.223808
1211.20512
830.179072
1560.470528
1571.394048
1127.25632
477.498624
1247.633152
927.483904
432.172288
1084.225792
1795.1808
1455.764736
889.270272
978.511872
1347.45088
1078.96832
1421.713152
1159.44448
1845.080576
1502.513152
1099.035648
1176.178432
1168.4928
1212.306432
1050.983936
755.681536
1716.816896
1218.54848
991.399936
803.033088
982.518784
1337.21472
1237.9328
1651.259392
1446.441216
1517.986304
1123.648512
396.54528
1243.8848
1277.102592
1126.461696
708.850688
336.561152
1419.6096
1133.84832
1334.810112
1472.071936
1244.096256
824.1344
1364.464896
1062.829824
1455.769856
1378.50624
1594.908416
1000.757504
1737.190144
1478.017024
1436.080128
1304.708352
745.860864
816.722688
820.99456
1044.018688
500.702464
788.545792
768.501248
546.612224
808.975616
1696.475392
953.433344
1142.46144
1411.26528
1789.5808
987.430656
1477.604096
1306.8032
1182.60736
1300.821504
816.728576
1408.537088
1523.643136
1565.171712
1311.784448
1159.22688
977.86496
1899.409408
1734.770176
1483.824896
1023.280128
1916.448
1906.156544
1344.904192
1780.517376
1359.890944
1377.205504
1933.37344
1100.20352
1513.05088
1339.956224
1230.887936
1566.957568
1222.129408
1591.781632
1535.357184
1976.189696
1591.161088
1349.429504
1647.145216
2015.344896
1383.380736
1989.398784
1524.496384
1325.381888
1479.450112
1888.267008
1528.8
1956.78464
1586.476032
1404.28672
1427.286272
1893.173504
1610.275584
1917.389824
1680.659712
1590.72384
1577.341696
1950.37824
1675.74784
1400.673792
1868.59776
1971.535872
1566.214656
1115.022848
1621.000704
1763.65184
1254.732544
1257.662464
1646.065664
1370.160896
1998.569984
1530.985728
1454.791424
1836.221184
1537.463296
1945.878528
1622.456576
1852.267776
1421.545216
1451.802624
1555.11552
1197.482496
1412.130816
1475.149824
1541.128192
1584.301568
2010.585088
1105.507072
1584.836608
1365.626112
1463.92832
1596.910592
1765.261568
1518.416128
1603.314432
1336.1472
1334.142208
1968.407808
1553.681152
811.165184
1317.10848
1705.49248
1871.872768
1908.836352
1414.182912
2018.3424
1615.100416
819.433216
1334.331392
1536.074496
1479.128832
1330.647296
1385.0752
1518.277632
1459.063552
901.075968
1555.9488
1741.334528
1364.720128
1594.821632
1573.290752
1772.935168
1775.916032
1663.761408
1467.148288
1622.968832
1811.097088
1198.6496
1019.502592
1349.420288
1170.25536
1182.891008
1241.934848
1258.377216
1461.934848
1759.18592
1219.559424
1842.999296
1537.522688
1871.669504
1355.818752
1857.590016
1608.723456
1807.100416
1518.894592
1933.335808
1980.707072
1494.661376
1806.327808
1314.385152
1744.902144
1471.833856
1855.57888
1430.325248
2039.140608
1912.69248
1558.144
1829.715968
1468.923392
1297.318656
1357.805824
1584.4224
817.222656


==> data-new/loadspike/mitosis/output.txt <==
9934992
10655272
9955320
9955312
9955552
9955800
9955668
9955528
9955264
9954172
9954428
9954420
9954516
9954504
9954496
9954364
10882692
10286472
9957212
9957592
9957468
9957476
9957352
9957104
9956964
9957336
9957212
9957212
9957080
9956372
9955336
9955096
9954972
9954972
9954724
9954468
9954468
9954344
9954344
9955516
9953872
9953636
9953388
9953256
9953380
9953248
9953240
9953116
9952836
9952708
9952712
9952464
9952464
9952348
9952356
9951664
9951532
9951408
9951408
9951400
9950872
10882240
9957916
9958032
9958024
9957884
9958612
9958496
9958248
9958380
9957656
9956332
9956480
9956424
9956424
9956416
10753484
10300248
9961768
9961776
9958944
9958732
9958740
9958740
9958616
9958492
9958360
9958236
9958232
9958232
9958108
9956256
9956264
9956156
9956272
9956272
9956016
9956264
9956140
9956148
9956148
9955356
9955208
9955216
9955208
9955084
9955076
9955076
9954952
9954704
9954580
9955344
9953792
9953792
9953544
9953420
9953420
9953412
9953544
9953420
9953172
10986980
9961360
9961352
9961336
9961344
9961336
9961212
9960824
9960196
9960444
9961148
9959808
9959676
9959680
9959804
11019240
11017368
9960944
9961052
9961060
9961184
9960868
9960688
9960440
9959820
9959696
9959572
9959440
9959316
9959316
9958944
9959352
9957232
9956744
9956744
9956496
9956364
9956364
9955984
9955984
9955984
9955736
9955212
9954980
9954608
9954608
9954236
9954360
9954104
9953980
9953856
9953856
9953048
9953040
9952568
9952312
9952268
9951912
9952024
9951776
10895096
9962072
9961592
9961336
9961104
9961104
9960980
9961104
9960972
9960600
9962436
9960064
9959064
9958352
9958220
10708184
10656288
9963884
9964016
9964024
9964008
9963892
9963760
9960884
9960660
9960288
9960040
9959908
9960032
9960024
9960140
9960016
9960140
9958884
9958520
9958388
9958156
9958024
9957908
9957644
9957520
9957192
9957060
9957820
9955456
9955580
9955580
9955424
9954300
9954300
9954300
9954160
9954028
9955912
9953688
9953688
9953812
9953812
9953680
9953740
10677436
9963528
9963892
9964140
9962972
9962700
9962616
9962368
9961996
9961740
9961492
9960464
9960472
9960216
9957720
10753480
9965984
9964400
9964400
9964400
9964276
9964276
9964276
9964400
9964428
9963052
9962988
9962856
9962732
9962732
9962352
9962104
9961724
9961600
9960624
9960172
9960056
9959932
9959932
9959560
9959428
9959428
9959684
9959808
9959808
9958356
9958232
9958216
9958100
9958092
9957968
9957844
9957844
9957836
9957712
9956468
9956440
9956432
9956548
9956424
10821048
9964264
9964504
9964876
9964752
9964160
9963656
9963424
9963260
9963136
9962988
9962184
9962192
9961944
9961704
10757508
9968472
9968232
9967984
9967984
9967984
9967984
9967852
9967604
9967356
9967232
9965748
9965756
9965548
9965424
9965300
9965168
9965044
9965044
9964920
9965044
9963968
9963000
9962884
9962884
9962760
9962520
9962512
9962264
9962132
9961868
9962624
9962288
9962180
9962064
9962064
9961932
9961932
9961808
9961808
9961436
9961436
9962016
9961916
9961668
10718872
9963376
9963476
9963476
9963360
9963352
9963112
9962776
9962800
9962552
9962428
9960640
9960524
9960516
9960400
11068256
10871932
9965460
9965288
9965288
9965196
9964948
9964728
9964440
9964440
9964192
9964192
9963164
9961928
9961804
9961928
9961680
9961432
9961424
9961292
9961416
9961176
9961288
9960572
9960704
9960692
9960576
9960560
9960428
9960428
9960172
9960172
9959916
9959656
9959904
9959896
9959772
9959772
9959764
9959508
9959640
9959012
9958888
9958476
9958484
10820728
9964484
9964484
9964484
9964476
9964352
9964352
9963980
9964884
9962416
9962392
9961492
9961368
9961368
9961368
11037800
10732152
9966972
9965892
9965544
9965180
9965064
9964940
9964932
9964808
9964560
9964436
9964296
9964288
9962596
9962480
9962108
9962000
9961752
9961620
9961496
9961372
9961000
9960752
9959596
9959612
9959356
9959364
9959124
9958984
9958612
9958612
9958612
9958620
9958472
9957912
9957796
9957672
9957176
9957052
9956796
9956424
9956548
9956548
9956584
10744420
9963280
9963148
9963148
9963024
9963140
9962892
9962768
9962768
9962768
9960696
9960644
9960396
9960396
9960272
10868164
10720752
9968320
9968312
9968312
9967216
9967216
9967480
9967100
9966852
9966224
9966224
9966100
9965976
9965852
9966168
9964848
9964848
9964724
9964600
9964600
9964336
9964220
9964096
9964096
9965416
9963800
9963676
9963420
9963424
9963292
9963044
9962780
9962780
9962656
9962656
9962116
9961992
9961496
9961240
9961092
9960844
9960720
9960684
9960180
10823976
9965920
9965660
9965660
9965668
9965544
9965536
9965280
9965156
9965156
9965148
9966364
9962704
9962828
9962704
11094244
10758460
9966288
9966156
9966156
9966016
9965828
9965024
9965024
9964900
9964900
9965032
9965024
9964900
9964900
9964776
9964952
9962912
9962912
9962788
9962664
9962540
9962408
9962160
9962160
9962036
9962408
9961184
9961552
9961296
9961048
9961048
9960788
9960788
9960664
9960416
9960416
9958808
9958824
9958328
9958204
9958080
9958080
9957952


==> data-new/loadspike/mitosis/thpt.txt <==
0
217
23
0
0
0
0
0
0
0
0
0
0
0
0
0
313
167
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
310
170
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
314
166
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
322
158
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
318
162
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
330
150
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
325
155
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
329
151
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
329
151
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
240
0
0
0
0
0
0
0
0
0
0
0
0
0
0
340
140
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/motiv/request_burst.csv <==
0,0,0,12,0,10188,101982,109645,151835,124769,30509,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,80922,114259,125773,125280,63309,26274,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,737,98873,111374,125131,120732,47772,21156,7558,4008,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5575,105074,125157,59047,119940,68087,28333,7353,4548,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,10,13523,69375,53522,76281,84134,145517,41903,2079,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,13,0,41175,76614,88846,93892,105991,82382,23130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,58592,60732,75798,89012,86331,67946,35845,11648,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,58299,97671,125392,101023,61962,9962,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,89209,106873,110864,96883,78346,33282,14297,3341,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,56,0,0,0,0,12,0,0,7789,87546,93211,94685,85056,63307,43559,15168,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,14,0,0,14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,11264,15805,15873,14804,11881,16819,18419,13325,8081,15612,15549,16146,11180,11699,15634,28714,39766,34282,31626,34811,50668,31275,26845,10205,4977,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,2,36524,60119,71789,69034,85200,59287,31046,34340,32872,8342,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,14721,98370,120655,120999,93645,63014,2548,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,28031,106131,98541,106737,116553,60499,14551,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,41574,105446,98700,115094,86291,38131,26849,2275,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,2,44390,91777,85244,87058,74190,71335,16752,10350,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,2,66451,62903,55969,73508,78753,81494,82015,20735,9336,1628,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,7,4737,76134,80327,79010,81892,92342,77991,31037,8531,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,41986,79970,70844,76337,72977,54349,33019,41674,34522,243,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9,3,62590,81387,85987,91248,112543,73460,23223,9272,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,30,10,20,40,0,37130,81995,83214,89140,91867,84776,31728,7446,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10,0,0,81606,104624,118332,135199,58229,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,7,414,72818,73782,80100,82727,75311,48992,27518,22103,5529,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12,0,0,14158,102072,107335,102521,78234,15674,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
256,352,176,352,320,336,272,336,256,256,352,208,400,256,336,256,288,320,304,320,272,256,336,288,352,288,269,288,286,316,272,320,224,368,304,256,288,224,368,352,304,304,336,224,304,288,240,320,304,256,288,352,240,240,256,352,304,304,224,288,352,320,208,224,336,336,256,192,320,320,288,304,208,368,320,304,240,336,288,304,288,272,272,272,336,304,160,352,272,288,256,320,272,256,304,224,368,352,224,352,384,272,272,288,256,368,352,176,256,256,336,384,384,128,208,368,288,192,256,192,384,320,192,304,272,240,320,304,192,240,288,336,208,208,208,272,224,208,288,224,208,240,176,160,256,192,192,272,208,288,240,256,192,256,240,208,256,224,240,224,192,224,272,224,224,256,240,304,224,256,336,320,352,304,272,304,400,336,348,298,293,209,270,255,146,6,93,45,0,0,100,187,164,336,256,256,192,160,128,240,112,128,288,128,144,160,304,128,96,320,112,144,240,272,96,80,352,144,96,288,224,112,192,352,192,192,256,240,224,176,160,352,288,112,160,336,304,144,144,336,352,160,160,208,320,240,144,192,304,288,128,176,304,304,144,144,320,336,128,128,304,416,208,160,240,352,320,224,192,208,288,368,192,160,144,320,336,256,160,176,256,432,368,240,272,160,368,432,288,224,208,240,544,288,224,224,240,384,400,224,256,224,400,432,176,240,272,304,496,224,224,256,304,496,256,176,272,272,432,352,208,256,224,352,496,144,208,320,304,560,128,240,240,320,512,208,208,320,304,384,352,176,239,305,304,512,144,192,368,272,528,160,240,256,320,528,192,160,320,288,417,335,144,192,400,416,400,128,224,352,336,464,128,208,352,288,416,240,192,288,336,400,336,144,240,352,448,336,112,288,288,352,464,160,224,320,320,416,256,176,224,416,384,320,160,240,400,384,336,128,272,320,432,336,192,192,288,416,384,256,192,240,416,352,320,147,269,368,416,320,144,272,320,448,272,224,208,288,528,224,272,208,288,433,303,288,176,288,288,480,320,208,208,320,512,304,208,192,304,464,320,208,256,256,432,320,320,176,304,384,384,288,176,272,304,480,320,176,272,272,480,304,224,224,304,384,416,224,224,288,320,432,256,176,320,288,400,368,128,336,240,432,337,223,256,231,457,352,208,224,272,416,352,304,160,320,256,464,304,208,304,240,400,336,224,320,256,400,352,240,240,304,272,448,288,160,352,192,432,368,192,304,240,400,368,240,256,288,320,400,304,224,304,259,397,289,303,288,208,368,336,304,240,240,400,368,240,256,288,336,336,304,256,288,304,320,304,320,256,288,352,336,304,224,256,368,336,352,224,256,336,304,336,288,256,368,272,288,304,320,304,288,336,320,240,240,352,336,352,208,288,336,288,352,272,240,320,305,367,304,208,336,240,385,367,176,367,208,348,368,224,334,270,296,344,320,215,268,343,296,287,240,352,240,384,336,216,335,256,336,288,242,317,288,367,239,299,203,299,346,283,344,183,270,327,262,165,2,0,174,215,168,0,0,0,0,0,0,0,364,1088,192,176,64,160,304,208,176,128,464,160,128,112,416,208,160,80,320,272,176,112,144,432,192,112,128,416,224,96,128,448,176,144,80,480,192,128,96,464,192,144,96,416,224,128,128,400,224,128,128,384,240,144,128,336,288,144,128,240,336,208,96,96,400,208,208,128,240,304,240,96,112,432,176,192,128,272,273,271,112,128,384,192,240,112,144,368,176,224,144,272,400,336,224,96,240,432,240,192,112,224,416,224,240,128,176,432,208,240,208,128,320,368,208,240,80,304,352,240,224,144,208,432,208,256,144,208,368,144,368,192,128,352,224,320,224,64,368,304,256,224,128,256,368,208,256,176,208,336,224,320,176,128,288,304,336,128,160,288,320,304,160,208,224,368,224,224,224,160,432,161,271,176,176,288,304,320,160,160,224,352,304,176,208,208,320,256,192,272,128,336,272,272,208,160,256,336,256,224,176,240,288,272,192,240,144,368,304,176,256,144,288,304,271,225,128,288,288,224,272,208,192,304,304,208,224,144,336,304,208,240,160,240,368,352,256,176,176,320,288,352,176,160,320,288,320,192,160,352,400,304,160,208,240,400,304,240,192,176,448,288,304,160,256,336,352,336,160,192,256,400,304,224,160,256,720,560,288,80,144,19328,484,376,533,678,2497,2322,522,294,687,2475,1736,10607,12628,10912,8112,7776,7536,6272,6224,6064,6512,5120,4256,4544,4016,3504,3152,3488,2784,2848,2896,2704,2336,2544,2352,4576,4048,3712,3138,3838,3200,3328,3296,2768,3376,3584,2608,2928,2496,2688,3024,1504,3088,1616,2784,2560,1664,3120,1410,2638,2096,809,2679,1632,1232,2208,1840,1152,2272,1504,912,1952,2256,928,1760,1824,1664,656,2016,1392,1488,1872,1648,768,1328,1472,1680,864,1344,1664,992,896,1472,1440,1232,752,1296,1552,1168,752,1264,1520,592,816,800,1408,1104,480,880,29766,123449,134780,123240,88086,136515,143661,136795,137028,131018,136364,133467,123760,127488,120394,129056,119395,132998,131568,106554,141238,148808,148897,151232,152416,144620,146436,138936,127550,136683,115140,146423,146556,129208,142249,140053,132000,123133,110115,97243,77845,61504,51488,48176,45824,45558,48649,49169,48384,48711,48121,44814,36946,18624,17712,16320,10560,6816,7072,7552,6960,6944,2576,3104,3040,2848,3168,3152,2992,3232,2656,2880,2912,2704,3296,2848,3088,2256,2656,2976,2352,2192,1744,1920,2112,2144,2096,1872,2000,1808,1648,1296,480,912,2864,2640,2016,1760,2272,1616,1632,1088,1792,3232,3328,3024,3312,3120,3360,3152,2809,3095,2768,2256,3104,2928,3168,1648,576,768,752,736,752,752,576,544,480,512,544,544,416,512,480,416,480,560,528,544,544,496,496,512,512,512,512,544,528,496,528,512,272,1072,736,592,640,592,592,592,592,576,624,576,544,576,512,528,576,608,640,512,512,560,560,592,512,528,544,560,640,560,592,544,544,576,608,560,608,544,560,528,528,512,512,480,544,528,560,528,480,560,608,544,528,512,560,544,544,576,576,560,544,592,544,528,544,528,576,508,516,544,416,496,544,480,592,11637,0,0,0,0,0,0,0,0,16,7520,1296,112,1168,2320,14064,4320,29472,24971,4869,28960,22575,2945,21600,27376,2438,16586,27216,2816,22064,17744,464,24080,23840,336,24720,24448,336,22336,26256,304,25296,25184,320,144,16118,602,176,21200,464,272,18896,480,256,15792,560,145,14067,589,400,16384,544,192,14224,544,256,12581,507,336,9024,272,144,4480,6672,160,4256,1440,928,3072,416,2784,336,3104,240,2576,288,2400,272,2192,224,2192,336,2416,304,2576,304,2400,304,2576,272,2096,304,2032,304,2336,336,2480,336,2064,336,1504,128,448,240,656,256,608,464,576,496,448,576,688,496,720,528,672,496,560,464,622,386,496,512,672,480,624,544,688,464,608,384,725,427,672
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,2,1,1,1,1,1,1,1,1,1,1,1,1,1,0,2,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,2,1,3,2,1,1,1,1,1,1,5,2,6,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,368,29603,89219,167188,236720,311837,227497,229665,227538,238604,218413,255697,245258,235004,232587,231914,240485,233007,215856,214467,162328,260079,178600,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,2,1,1,0,2,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,933,1175,733,12895,31462,24851,28535,40888,89103,104183,76344,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
111495,115659,115080,111714,110232,105002,111387,111889,117627,112214,101196,90479,116073,118546,118984,115057,106789,102806,102762,104013,101462,103161,95296,105007,106361,108231,100176,96643,106591,108390,105021,103397,102532,110500,115395,103706,108755,110068,115759,114483,110663,113193,115580,116357,111621,111558,109260,103360,106669,112171,111111,111356,111055,116812,113857,110411,117870,117501,115286,113691,110690,113507,113211,112099,112262,111458,114284,112711,113787,116254,114937,113945,116379,115373,112758,106078,115285,109268,113528,114351,112894,110010,112676,100701,92592,100399,100908,102811,111271,110522,100979,111951,112585,112787,112770,111840,109684,111793,116705,114014,112184,112712,111476,104904,103960,106279,109571,111450,115156,118089,110975,114267,108865,113411,110821,112021,113001,98247,102605,102195,107173,110962,114971,112232,107823,103773,109483,111063,106754,112596,114812,113929,113845,116359,113329,114722,112747,111250,106821,106879,101739,109623,112575,112784,112968,113260,112642,106830,114423,109592,114985,109608,112520,115274,114653,109261,114269,114976,113999,113628,118009,115041,114526,112932,111841,116761,115930,112180,108597,107048,116219,115318,111699,110651,106158,112117,111826,114157,115231,110033,104484,110781,115175,114429,114421,116082,106715,99010,106920,106116,110735,108779,114702,115023,108028,99561,116947,117925,117921,94915,111254,115313,115521,108747,93753,108862,117515,118044,109593,117580,117141,111825,106796,115297,116918,119550,118893,115512,116621,119697,119152,120246,113628,113453,113792,115785,115510,117474,116794,114947,114190,118186,114556,113685,116043,113401,119458,120735,122535,123142,118355,116636,118701,117235,115625,117256,111143,112192,117594,117885,116678,115777,112305,113678,110711,111574,110030,117896,113223,106334,111070,114864,114570,116906,112287,109361,116262,106954,115105,111760,110447,110569,113316,109104,111632,114328,112887,113493,116005,116222,117076,117475,111059,118006,113172,109807,115007,106539,116572,115698,101353,103829,118960,118294,109951,110974,113317,115879,113852,113578,105557,114910,114729,118091,111837,113784,109183,116905,113952,108092,115457,103753,104127,108611,115084,107819,95320,115541,112193,105587,118222,117930,116647,109522,111572,114997,116135,117532,113878,103604,119419,116534,115860,117940,119002,116901,115539,109713,114794,117758,117520,118399,113831,120109,109460,118487,120984,122857,120069,118049,113268,117938,114392,107433,110555,84636,122027,124034,122963,120454,115402,118015,112118,110082,114955,117008,107305,86777,107559,118132,118510,120174,115573,117157,120005,100852,118057,117197,122614,119183,113892,113970,114783,109394,110706,107759,113028,114118,108991,107842,89596,81926,114574,117073,118881,115107,115444,93370,86146,104021,113139,119950,113664,109703,113641,112084,109413,110817,113233,114996,104687,106809,107437,107910,115557,112668,108477,123798,119161,113514,119101,121390,116325,124679,123570,117527,122011,122655,118121,113747,124829,118720,111523,111900,118038,121550,124204,113943,118043,119557,121101,119497,120454,113851,115999,118951,122324,113085,117789,117413,100599,101052,112693,118404,119499,120228,115571,119873,115791,121104,118681,114197,118446,123231,120347,120504,115541,118084,116255,119297,117121,120701,110901,70596,122248,120006,120574,121909,119791,118725,119745,120630,119415,116673,118458,117975,118820,118726,117571,119861,121673,120467,118241,119753,118803,110938,111046,117109,117297,117851,114379,115304,119157,114525,117365,113610,107371,100468,109736,106213,101345,108972,112054,113746,113660,116864,117316,114198,114193,106116,101783,101041,105863,116421,117715,116154,119158,124786,122937,122741,117736,110301,118690,119566,121013,124084,124779,115738,116079,117556,122812,123540,126442,120901,120985,121768,110231,112196,113742,121378,120872,123896,119949,126119,124180,120738,123851,122327,122382,121998,119099,115831,125285,118108,124371,124724,126827,126013,117033,110735,123291,124811,120501,125124,123070,122893,125543,119956,123253,121087,123932,123791,124605,125128,116037,122679,122463,115086,113110,112827,92812,105357,117636,117880,105175,113232,124632,121681,121438,121321,114298,117718,95206,114089,121004,121634,118943,123607,122245,121973,121490,122697,121585,124901,120101,124298,117185,118039,114195,118026,114768,115600,120938,123519,119240,112017,113633,116160,95762,106200,117352,118726,120864,114179,110311,114598,93383,107236,117442,117058,124553,114453,117092,115423,107100,109814,118740,122720,120301,121760,124458,117436,115040,116845,122974,123151,117829,121689,119889,118634,113263,122356,120979,114380,120074,122151,121626,119966,118486,123395,119941,124728,123964,123039,119876,119462,119659,120794,116694,118287,123574,122221,125315,122872,122181,121649,125136,124272,123338,118863,119578,122361,124187,121604,124739,119320,122729,120721,123812,120647,124931,119893,123506,110571,123223,120198,120596,117995,124691,124826,122568,125584,123302,123852,128139,126653,126216,110774,109576,117808,124179,122659,122227,125216,122987,123382,123731,120937,118961,121508,121313,121979,121359,117890,121219,122170,123264,125013,121883,121486,120361,118300,126140,121347,120973,119101,117861,113878,122959,126491,131556,127360,118006,120795,104448,129696,134035,129158,128874,125342,129340,136430,137704,129645,125098,130594,131006,136120,133329,133722,133804,131149,137688,132328,132204,136598,132402,128523,131683,124625,131070,128561,133311,130767,127460,132066,125829,127850,129596,132039,134065,135314,136041,135481,130695,132158,132687,133426,132696,130004,125361,128938,130628,129710,128670,135433,137458,134336,136651,139076,143576,140097,139711,140747,136462,139224,136851,139106,138380,134999,139271,141196,137598,132040,133621,136665,140148,136936,136347,133390,135637,135932,142321,141898,138821,139480,138377,141783,137272,142216,137397,138412,141260,136195,135021,136885,134473,131277,136099,137036,135395,136985,136536,136882,139069,137539,135322,136602,133233,124999,132025,133012,133143,130550,136363,136110,130134,130918,128955,125230,121021,122795,127517,122425,119335,129258,129808,125048,127467,130229,128247,124067,128591,132873,130580,130356,131935,130407,132734,130276,113612,131319,136035,134554,130665,137513,135933,139919,139050,134367,137349,132162,126765,85137,40928,93579,132321,135834,136820,138655,136762,135984,138040,137053,140030,139900,135559,122139,130264,137539,134271,133666,135325,133915,137146,134619,131929,129009,126555,130253,138963,138151,137171,136916,133839,136215,138137,136937,130262,135903,137450,135656,137985,136561,138164,137591,134255,131542,135178,135389,131587,129072,137022,135847,127685,128909,141759,129936,127755,140220,135271,137324,129066,124376,129241,136159,139761,130282,138150,142291,143490,143534,137908,144625,142305,149347,140619,144014,144462,142567,140724,134660,130236,140426,137206,139116,133469,131028,143175,137832,140926,135694,133557,141266,142811,144765,137789,137544,139494,144057,141146,135387,127110,80648,121360,125695,122743,139682,139043,144029,137369,139224,136763,140915,138425,145767,143846,140152,142705,144791,142759,141805,134590,146365,142757,134368,130507,143143,144136,144267,144085,142601,144912,142057,143984,127862,146154,146429,144562,144492,138081,130179,141291,139698,142665,142566,145380,149011,146617,145664,143799,136525,137777,146577,131223,141996,146973,142540,140227,141616,143365,147962,134534,143048,141159,137199,147648,144498,147986,139164,143919,143897,141144,144040,138069,143851,146669,149516,145480,145618,150269,148374,150287,148591,147455,143200,142746,142667,141233,141242,138630,147784,147296,140746,141118,143061,141956,140241,141120,138923,137930,141465,139435,137723,147768,149590,142103,135323,139541,135165,129089,137019,133487,141130,140896,137755,140925,143054,140555,132181,138754,135594,132536,136369,136758,144469,144546,135934,141754,139468,140770,140027,140531,143354,143029,147441,144766,148419,146767,142475,140022,137516,135569,137111,108645,119912,137758,145300,145642,105950,132216,145207,140392,143344,142365,141832,139701,141812,144748,140215,144738,136967,132348,141284,142455,142420,143931,143202,140861,145097,144053,138522,135395,142577,145166,138311,143224,141938,129462,141284,142412,135220,126459,144669,146737,144397,141934,144556,142463,147095,141195,142583,146432,145419,138441,139230,143203,148451,148477,146337,136931,137380,136740,142404,144283,143226,144600,141606,139014,144561,138100,140999,141110,139741,131608,145262,146480,149951,137740,134268,133812,131442,131931,136682,134580,140200,140059,138935,141746,122733,111407,120026,134635,125542,135935,135874,141595,141695,133262,137517,139119,134461,136131,140105,140472,134686,128705,139122,136461,136051,138812,141773,140264,137917,138012,138151,137904,140689,140354,138412,133414,142078,139078,135432,136242,137559,139013,141189,122369,143686,140779,139892,141563,132521,137187,141773,134118,143381,141007,142647,145379,140865,144905,142716,135388,138756,138015,137073,139680,142750,139803,143747,140979,144796,143157,144841,145233,144650,147037,146960,142583,143120,144804,144285,141775,144121,145635,149815,144853,147678,148303,146533,147809,150413,148105,146000,144266,148515,145599,146988,144254,138532,137792,146390,144428,146267,142735,142762,143774,141464,132429,144848,147196,140223,144943,147816,146585,142290,141359,144023,136242,132014,133631,129966,135823,137343,131452,133761,135486,132318,135340,134367,136459,136472,132488,134623,136585,136965,140861,137463,128616,133826,139224,140401,139524,140241,141854,135788,139657,134047,139144,126768,132740,137609,135898,138163,134531,132526,142628,141983,133480,130504,138880,132895,138613,130764,132448,128359,129716,128900,126817,129407,136850,136600,136331,135905,129120,68263,90306,124335,131692,135580,136891,133392,130600,128058,125124,128913,133725,142184,140543,140273,131429,132918,125436,126481,130645,126118,130637,139122,136662,139363,140251,138582,135461,137755,135648,134486,147732,132238,135139,130673,134451,121606,131978,132545,134819,136494,135668,132313


==> data/motiv/request_burst_machine_count.csv <==
0,0,0,1,0,3,21,22,31,25,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,17,23,26,26,13,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,20,23,26,25,10,5,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,22,26,12,24,14,6,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,3,14,11,16,17,30,9,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,9,16,18,19,22,17,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,12,13,16,18,18,14,8,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,12,20,26,21,13,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,18,22,23,20,16,7,3,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,2,18,19,19,18,13,9,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,4,4,3,3,4,4,3,2,4,4,4,3,3,4,6,8,7,7,7,11,7,6,3,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,8,13,15,14,18,12,7,7,7,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,20,25,25,19,13,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,6,22,20,22,24,13,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,9,22,20,24,18,8,6,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,9,19,18,18,15,15,4,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,14,13,12,15,16,17,17,5,2,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,16,17,16,17,19,16,7,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9,16,15,16,15,11,7,9,7,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,13,17,18,19,23,15,5,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,0,8,17,17,18,19,17,7,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,17,21,24,28,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,15,15,17,17,16,10,6,5,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,21,22,21,16,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,1,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,9,9,9,6,9,10,9,9,9,9,9,9,9,8,9,8,9,9,7,10,10,10,10,10,10,10,10,9,9,8,10,10,9,10,10,9,9,8,7,6,4,4,4,3,3,4,4,4,4,4,3,3,2,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,2,2,1,2,2,1,2,2,1,2,2,1,2,2,1,2,2,1,2,2,1,2,2,1,2,2,1,1,2,1,1,2,1,1,2,1,1,2,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1

